Ancestral origins of environmental (in)attention

How do ancestral climate experiences shape today's attitudes towards environmental issues? Combining multiple contemporary surveys and ethnic group-level cultural records with a model of cultural selection on costly attention, we show that ancestral climate anomalies have a lasting U-shaped effect on environmental concern. Descendants of groups exposed to the most regular and the most anomalous climates attach greater importance to the environment, with a dip in between; a pattern mirrored in cultural narratives. But why should contemporary environmental concern remain anchored in ancestral climates when lessons about the value of environmental attention can be learned beyond the conditions in which they were initially acquired? Our model shows that because attention is chosen before conditions are realized, cultural selection rewards perceptions that perform well on average without fully correcting their accuracy across conditions. Ancestral climates can thus leave lasting imprints, even as their influence weakens when environments change. The combination of motives to exploit typical conditions and to protect against extremes gives rise to the U-shape, reconciling anthropological accounts that tie environmental concern to regular and to anomalous climates.

==> run_061/metadata.json <==
{
  "created": "2026-03-03T16:39:14.600486Z",
  "entries": [
    {
      "index": "A",
      "theta": 0.2,
      "col_fstar": "fstarA",
      "col_q": "qA",
      "Eq_v": 11.46804917599555
    },
    {
      "index": "B",
      "theta": 1.0,
      "col_fstar": "fstarB",
      "col_q": "qB",
      "Eq_v": 4.812950509057619
    },
    {
      "index": "C",
      "theta": 2.5,
      "col_fstar": "fstarC",
      "col_q": "qC",
      "Eq_v": 9.074252047231749
    }
  ]
}

==> run_061/solutions.csv <==
z,v,f0,fstarA,qA,fstarB,qB,fstarC,qC
0.0,17.0,3.125,13.4038990987166,0.0,7.358234271443641,0.0,6.862506301076157,0.0
0.02,16.65350616657462,3.07521875,13.355958867045238,0.23156761432415027,7.309359474388786,0.05053057800554445,6.813534115966492,0.02047901274082175
0.04,16.312629550635428,3.0258125,13.309678521942654,0.42168620796698425,7.262318326723244,0.09918390742796598,6.766282146858307,0.04065198920173172
0.06,15.9776076994921,2.9768125000000003,13.263151923146214,0.5728826498148962,7.217144223800804,0.14585974102148955,6.7208405802090025,0.06049711072800126
0.08,15.64828126914422,2.9282187499999996,13.214512432145545,0.691115410120787,7.173707275686276,0.19062036002783017,6.677150467294261,0.08001852608606781
0.1,15.324109536380856,2.88,13.162730067563281,0.7831426035825609,7.1317731881536695,0.23366229555991017,6.63503049283565,0.09924446599007843
0.12,15.005834617617232,2.83221875,13.106084347251425,0.8494031677907802,7.091466856269672,0.27476172785348896,6.594683037343579,0.11812999225842537
0.14,14.69252313980582,2.7848124999999997,13.044513680794957,0.8971464461413118,7.052453210054748,0.3142483758665427,6.555805422259867,0.13672738739394563
0.16,14.384506830198827,2.7378125,12.977090881857022,0.9278208008954588,7.01474551023405,0.35203697183664223,6.518473590982096,0.1550161329812606
0.18,14.081697462922783,2.69121875,12.903426837647862,0.9443839419565669,6.978241259541628,0.388181959930539,6.482635963153414,0.1730001616071595
0.2,13.783626152782752,2.6449999999999996,12.82382206414567,0.95,6.942768655905129,0.4228527764135686,6.448136856676026,0.19070606963515846
0.22,13.490996691380323,2.59921875,12.737200572826138,0.9451891628933126,6.908401077762971,0.45585844662815467,6.415147518150368,0.20809158659916882
0.24,13.202960640637928,2.5538125000000007,12.644598249299452,0.9331639651372698,6.874900431277803,0.487482462860437,6.383409058396756,0.22520594395673132
0.26,12.91983423552454,2.5088125,12.54563103631106,0.9147517758537339,6.842265269026897,0.5176525936894472,6.352985081819597,0.2420298551110743
0.28,12.641543822678823,2.46421875,12.440501460839506,0.8913484798136603,6.810415882473264,0.5464163737857932,6.323830581011765,0.2585670470437935
0.3,12.367659179814368,2.4200000000000004,12.329894743404914,0.8643061900905028,6.779230416862996,0.5739195216290854,6.295812373448953,0.2748425665315617
0.32,12.098840321695103,2.3762187499999996,12.2132217076475,0.8340944503497002,6.74874339914834,0.599999683311311,6.26907466129257,0.2908166707095859
0.34,11.834301386702384,2.3328125,12.091657450245489,0.8019433775341192,6.718793317570582,0.6248999366381498,6.243396883935071,0.3065356988738256
0.36,11.574340238237605,2.2898125,11.965113332365243,0.7683237984230749,6.689368439011052,0.6485593775640474,6.218831999910856,0.3219815311919281
0.38,11.318891333140105,2.24721875,11.833967181497167,0.7338409261721991,6.660407921829617,0.6710194532726003,6.195340859724666,0.33715769911785887
0.4,11.067555454886463,2.205,11.698886506882593,0.6989709382257405,6.631829372359793,0.692405144148393,6.172809982010417,0.3520877804707256
0.42,10.820951282522085,2.1632187500000004,11.559628578846999,0.664092053420005,6.603638861289236,0.7125789992347721,6.151360163849519,0.36673442675919476
0.44,10.57834668297434,2.1218125,11.417142617459433,0.6295146536398672,6.575734487399444,0.7317488064669612,6.130804301327165,0.3811412362324054
0.46,10.340021648300722,2.0808125,11.27149555849534,0.5955055085492718,6.548097806863244,0.7498634874119917,6.111186210850914,0.395291193975976
0.48,10.105916585290773,2.04021875,11.123061274080554,0.5622852615078439,6.520683511952037,0.7669591298983796,6.092471958307726,0.40918764551962267
0.5,9.875659372842168,2.0,10.972348861311007,0.5299341303525208,6.493439941713982,0.7831426035825604,6.074565266535158,0.42285277641356855
0.52,9.649830275242865,1.96021875,10.819350438248332,0.49873818226265687,6.466353184220347,0.7982980910644581,6.057566762663426,0.4362515058738728
0.54,9.427745289587653,1.9208124999999998,10.66469814501733,0.4686213947635266,6.439366893179097,0.812602605666785,6.0413184570311635,0.44942483481363193
0.56,9.209667555245627,1.8818124999999999,10.508536264128637,0.43973416832319356,6.412458776045299,0.8260135760498143,6.025856357722686,0.4623567944461932
0.58,8.995542360116024,1.8432187500000001,10.351170327042169,0.4121215113891238,6.385596233663285,0.8385623753648598,6.011151168873431,0.4750505535279132
0.6,8.785021990588865,1.8050000000000002,10.192927942918674,0.38570555722434613,6.358751107277893,0.8503400776555238,5.997121591596326,0.4875269782732742
0.62,8.57865107119504,1.76721875,10.033952940675436,0.3606941839247507,6.331896354071185,0.8612496264125595,5.983850955339147,0.4997531351916841
0.64,8.375789455831278,1.7298125,9.874583279351201,0.33688098845248393,6.305009605609217,0.8714412358190441,5.97120651803239,0.5117675645152862
0.66,8.17668452245775,1.6928125,9.714997395246016,0.3143502767228839,6.278066984914863,0.8808796850766254,5.959217660823824,0.5235552877065337
0.68,7.981285779322147,1.6562187499999999,9.555420230279106,0.2930754765867816,6.2510462130770605,0.8895922031727481,5.947859207933783,0.5351193054675449
0.7000000000000001,7.78926780199993,1.6199999999999997,9.396021278401271,0.2729326204244635,6.22393667637844,0.8976561070380418,5.9370628563933625,0.5464792340312737
0.72,7.601142132451712,1.5842187500000002,9.237036828845095,0.2540686388791308,6.196703688269689,0.9049905792172313,5.926897184671416,0.5576041727429092
0.74,7.4163089241950635,1.5488125000000001,9.07857128862985,0.23626111951487025,6.169349382545755,0.9117225322864421,5.91725125900655,0.5685303310854072
0.76,7.235000853354243,1.5138124999999998,8.92081386276005,0.2195570013364339,6.1418500630444735,0.9178230825182245,5.908148878370335,0.5792436676653814
0.78,7.057171179049589,1.47921875,8.763917649473832,0.20390749301498926,6.114191758391579,0.9233158193621671,5.8995685220697425,0.5897470234378503
0.8,6.882514978512946,1.4449999999999998,8.607930510959594,0.18919085979788297,6.086376522531232,0.9282660962017288,5.891453119504382,0.6000588305980556
0.8200000000000001,6.7115130592778645,1.4112187499999997,8.453140399381763,0.17550886348727338,6.058366368413681,0.9326071228706887,5.88385875291608,0.6101501125438961
0.84,6.543602780214762,1.3778125,8.299482658671508,0.16266763559441624,6.030180233202125,0.936445584893209,5.876693241300355,0.620054871534728
0.86,6.379003115842639,1.3448125,8.147144994878175,0.15069310159732677,6.00179595202867,0.9397580484653106,5.869975723812839,0.6297599528584532
0.88,6.217670711562058,1.31221875,7.9962237041578925,0.1395358499696619,5.973206170666934,0.9425649096109144,5.863687917770629,0.6392680456370541
0.9,6.059319581432929,1.2800000000000002,7.8466803511285805,0.12909381413041157,5.944421646453153,0.9449211349546783,5.85778241786828,0.648596460722293
0.92,5.904401958163846,1.24821875,7.698827304124035,0.11943638462265725,5.915404479960496,0.946772023749515,5.85230480320971,0.6577180421871766
0.9400000000000001,5.752389648381544,1.2168124999999999,7.552486195319466,0.11041020804428124,5.886184210532725,0.9482067348748467,5.847178934378699,0.6666647024894886
0.96,5.6034888599988095,1.1858125000000002,7.407837143371051,0.10202946569501413,5.8567412121264475,0.9492065087612269,5.842420103488773,0.675424125652072
0.98,5.457659324840963,1.15521875,7.264934604559389,0.09425216769030018,5.827073333362017,0.9497889421720739,5.838012891976399,0.6839988565029123
1.0,5.314632594785239,1.125,7.123682993685201,0.08699928472148735,5.797196840511636,0.9499999999999996,5.8339181690991415,0.6924051441483929
1.02,5.17483431856523,1.09521875,6.984401455252639,0.0803175556974112,5.767076516050082,0.9497953748425739,5.830172769535676,0.7006175551078467
1.04,5.037768257701326,1.0658125,6.846840811156234,0.07409227376906036,5.736747558464843,0.9492490685607601,5.826714193201872,0.7086660236446799
1.06,4.903628724331499,1.0368125,6.711170892033907,0.06833110427223284,5.706193606180626,0.9483463184097736,5.823554599894857,0.7165390269670897
1.08,4.772378280688103,1.00821875,6.577416870468428,0.06300128838686558,5.675416532396273,0.9471022699575455,5.820681100188273,0.724238972790324
1.1,4.6437647496266035,0.9799999999999999,6.445448105363567,0.05804450691231606,5.644435564688439,0.9455551018475775,5.818061605362607,0.7317811051237697
1.12,4.518189035091132,0.9522187499999999,6.315579507597532,0.05349192965679333,5.613220105297076,0.9436694172724963,5.815725754582643,0.7391416196082826
1.1400000000000001,4.39518457983461,0.9248124999999998,6.187522298737249,0.04926082574256157,5.581807121772265,0.9415061384214177,5.813622561787059,0.7463485783807275
1.16,4.27493461022447,0.8978125000000001,6.061435140825254,0.04535527668335767,5.550184012546988,0.9390539085630141,5.811761681520963,0.7533912085675943
1.18,4.1574042948159855,0.8712187500000002,5.937323595218487,0.0417509912369582,5.518355698499553,0.936325729239082,5.810132453559152,0.7602717876113352
1.2,4.042356570914399,0.8450000000000001,5.8150378032287025,0.038406297894787174,5.48634236232946,0.9333530585088988,5.808708740499682,0.7670046082626917
1.22,3.9301692997081936,0.8192187500000001,5.694881906281767,0.0353418132618535,5.454119424332522,0.9301081154938439,5.807514347230719,0.7735674066296703
1.24,3.820403519373551,0.7938125,5.576549177766406,0.03249937800196647,5.421722608544483,0.9266405619471608,5.806507924550737,0.7799864735138837
1.26,3.7132321236664376,0.7688125,5.46018717726512,0.029881123322115268,5.389143382633059,0.9229419325911017,5.805697170503364,0.7862517448666053
1.28,3.608622688008297,0.7442187499999999,5.345788919598668,0.02746963375237627,5.356388909664986,0.9190233558464483,5.805073385687305,0.7923653743718436
1.3,3.506352202604175,0.72,5.233196196156758,0.025235813632515598,5.323478772619496,0.9149105025419211,5.804615420409387,0.7983407546832888
1.32,3.4067770631791743,0.6962187499999999,5.122698799735405,0.023193205436982143,5.290395367648931,0.9105820787753123,5.804342438761745,0.8041570781693776
1.34,3.3094839822868907,0.6728124999999999,5.013986454994424,0.021301693313748572,5.257170890493076,0.9060780773020094,5.804221073443413,0.8098389600619286
1.36,3.21463622140665,0.6498124999999999,4.907196150652506,0.019562361042584516,5.22380103788146,0.9013924768270833,5.804257544842588,0.8153770061131125
1.3800000000000001,3.122203583216452,0.6272187499999999,4.802313321845986,0.01796301883918042,5.190294555123174,0.8965347714114822,5.804444874414974,0.8207732524522768
1.4000000000000001,3.0319761328108896,0.6049999999999999,4.69917857001527,0.01648370197483128,5.156669245072411,0.8915256612273997,5.804766050387825,0.8260402402480301
1.42,2.9442902637481323,0.5832187500000001,4.59806567241965,0.015133253876330709,5.122915080833592,0.8863493562955231,5.805236639703869,0.8311585381576884
1.44,2.8587565887427298,0.5618125,4.498669959172481,0.013884407179385341,5.0890590454079945,0.8810375708942703,5.805829800845369,0.8361511768220692
1.46,2.7755293883468313,0.5408125,4.4011185839554985,0.012737692548076298,5.055101106025064,0.875586339220953,5.806550693049474,0.8410093947408576
1.48,2.6945805294261542,0.5202187500000001,4.305392787874036,0.011684729819908772,5.02105105354079,0.870003731258433,5.807393844230255,0.845735116396287
1.5,2.615712248529384,0.5,4.211336492030197,0.010712004249965207,4.986924039238836,0.8643061900905021,5.808345632611526,0.8503400776555236
1.52,2.5392422957713885,0.48021874999999997,4.119206997513496,0.009825261459287808,4.95271792819358,0.8584825749615267,5.809418937921745,0.8548061475257125
1.54,2.4648035421205403,0.4608125,4.0287107324645115,0.009006182260195556,4.91845329831886,0.8525575351043662,5.8105921661189734,0.859154858476942
1.56,2.3925418931497,0.44181249999999994,3.9399658168936997,0.008255011680462828,4.884134336342897,0.8465288235250239,5.8118697762510765,0.8633780465789965
1.58,2.3224311309838215,0.4232187499999999,3.8529515410426662,0.007566068440156501,4.8497714460342145,0.8404032711887436,5.81324761129499,0.8674775302920052
1.6,2.2542848274620333,0.4049999999999999,3.767517821148138,0.006930302938214324,4.815376509001392,0.83419368686292,5.8147147826476235,0.8714642840526862
1.62,2.1884033517624477,0.3872187499999999,3.6839057580076946,0.0063514316503717905,4.780955370558638,0.8278928371440811,5.816282273544773,0.875321405118192
1.6400000000000001,2.1244403113721586,0.3698124999999999,3.6018358881848616,0.005817263381388211,4.746521411593444,0.8215193636736117,5.8179326179939785,0.8790690098672348
1.6600000000000001,2.062533800746403,0.3528124999999999,3.5214180938269877,0.005327900144573275,4.712082916512419,0.8150724470476385,5.81966988638285,0.882699498548109
1.68,2.0026593806636077,0.33621875000000007,3.4426311567501067,0.004879533088490798,4.677650556932449,0.8085578419489232,5.821491066043994,0.8862145889543797
1.7,1.9446411832315753,0.32,3.3653324292069473,0.004466156288943761,4.643232532906987,0.801985265623126,5.82338742613616,0.8896245357610276
1.72,1.888763370459331,0.30421875,3.2897475161785086,0.004090164363033297,4.608842581157805,0.7953507492412557,5.82536873794292,0.8929135960302911
1.74,1.8346988743941586,0.28881249999999997,3.215612436145417,0.003743507895902173,4.574486416590651,0.788667847027645,5.827420685945527,0.8961005479954955
1.76,1.7825785032055854,0.27381249999999996,3.1430295893650073,0.003426220495269738,4.540176246574324,0.7819369158108124,5.8295472194561135,0.8991783243917149
1.78,1.7323794706156084,0.25921875,3.0719781437840608,0.0031357718168742326,4.505922738932576,0.7751627769740227,5.8317463180553535,0.9021485474445123
1.8,1.6839357498557561,0.24499999999999997,3.00232351951834,0.0028682054685664786,4.471730166711191,0.7683525286404487,5.834010905947767,0.9050207916388063
1.82,1.6375163875382477,0.23121874999999997,2.9342767601086965,0.0026250590527099877,4.437619933466447,0.7615049107300068,5.836350132534124,0.9077804088761333
1.84,1.5928123290185106,0.21781249999999994,2.8675896914500765,0.0024010530255898052,4.403589876977551,0.7546291894963062,5.838751981726749,0.9104449132550037
1.86,1.5499475847981266,0.20481249999999995,2.8023579334767375,0.0021961906268309346,4.369655914737965,0.7477266815540873,5.841220510330762,0.9130077399234371
1.8800000000000001,1.5089009055738525,0.19221874999999994,2.7385615676343997,0.002008803591822463,4.3358285004446735,0.7408014005035686,5.8437545547826435,0.9154704203924909
1.9000000000000001,1.4695154378303013,0.1799999999999999,2.6760741990618038,0.0018363020303210629,4.302107867605302,0.7338582358317811,5.846348256471191,0.9178418865320536
1.92,1.4320461286775217,0.16821875000000003,2.615093348195655,0.0016796702178775837,4.268522760585417,0.7268981566058564,5.849010649030456,0.920108523428699
1.94,1.3962007182076777,0.15681250000000002,2.5553863269295105,0.0015354649584666256,4.235063132044368,0.719926834471479,5.851731277522678,0.9222866513100573
1.96,1.362096874252727,0.1458125,2.4970426177432405,0.0014036778183629645,4.201748370740026,0.7129463599267322,5.8545145002207235,0.9243701792030016
1.98,1.3297147772977367,0.13521875,2.4400435016651407,0.0012832159519295238,4.1685885568632735,0.7059600488681821,5.857359890040343,0.9263605525238968
2.0,1.2989061264062087,0.125,2.3842705706439706,0.001172393138823456,4.135579876668601,0.6989709382257402,5.860262425497913,0.9282660962017282
2.02,1.2699127147799927,0.11521874999999998,2.3299088862711623,0.0010718377133449206,4.102758016117453,0.6919818133621232,5.863231456065887,0.930074170005561
2.04,1.2424579441786159,0.10581249999999998,2.2767405458922623,0.0009793151031718091,4.0701051922528615,0.6849953515450111,5.866257450059572,0.9317999669894718
2.06,1.2166535635365683,0.09681249999999998,2.2248494795569127,0.0008948138858868327,4.03764401004497,0.6780142579432022,5.869345230567723,0.9334378429903258
2.08,1.1924810839102578,0.08821874999999997,2.1742182986845626,0.0008176220929723432,4.005384058924306,0.6710412471933411,5.872495000091837,0.9349891617267886
2.1,1.1698001798138442,0.07999999999999996,2.124736200864336,0.000746647003129813,3.9733175515105645,0.6640778119776684,5.87570224568763,0.9364616750514639
2.12,1.148840370937918,0.07221874999999996,2.0765768321776967,0.0006822887296548298,3.941486666104268,0.6571281994919402,5.878976998233058,0.9378436619127082
2.14,1.1293396666681255,0.06481249999999995,2.0295361711194513,0.0006231032803276515,3.9098661531744856,0.6501926111693633,5.8823101006646645,0.9391492514934305
2.16,1.1114042917973002,0.057812499999999954,1.983693125736528,0.0005690799016498154,3.878481570574297,0.6432742309307691,5.885706977165162,0.9403732207658244
2.18,1.0950169960045564,0.05121874999999995,1.9390316711681193,0.0005197569675941651,3.847341934333054,0.6363752565592902,5.889168365029321,0.9415168559353991
2.2,1.0800448923782806,0.04499999999999995,1.8954481328457098,0.0004744292660179667,3.8164356188584154,0.629495902896502,5.892689977039708,0.9425873679203574
2.22,1.0667060469828689,0.03921874999999995,1.8531057369771529,0.000433351007612271,3.785810814296305,0.6226415755235736,5.896282832607856,0.9435739021992274
2.24,1.0547520959412453,0.03381249999999995,1.8118133476477898,0.00039559259448687423,3.7554351617295705,0.6158104470077267,5.899937679939872,0.9444895841548859
2.2600000000000002,1.0442841076866103,0.028812499999999946,1.7716453309315359,0.0003611451840612311,3.7253369065885944,0.6090060644054823,5.903660656707062,0.9453295875466685
2.2800000000000002,1.035285985227164,0.024218749999999945,1.7325869998025316,0.000329710714238163,3.6955244370999023,0.6022301824331667,5.907452951060267,0.9460951250489252
2.3000000000000003,1.0276317806100224,0.01999999999999995,1.694541288232582,0.00030083570914598765,3.665982470529613,0.5954819677793174,5.91131025935981,0.9467928971479133
2.32,1.0215288699581617,0.01621875000000003,1.6576619364632872,0.0002746813484854187,3.6367647122796862,0.5887677254783701,5.915244845051475,0.9474128659188076
2.34,1.0167416030360983,0.012812500000000024,1.6217696777442447,0.00025065118806408363,3.607832113572402,0.5820839835516509,5.919246962577353,0.947967209940408
2.36,1.0133662346154908,0.009812500000000019,1.5869347702253538,0.00022873845728056482,3.579215345080257,0.5754345542441879,5.923323554461993,0.9484514766729407
2.38,1.011387741852466,0.007218750000000013,1.5531438045935764,0.00020875141125888854,3.550922135670683,0.5688208136293215,5.9274761855076195,0.9488668090484896
2.4,1.0106866506694985,0.005000000000000011,1.520305796865767,0.0001903993890088005,3.5229337588998186,0.5622410777868626,5.9317003295776916,0.9492194260634572
2.42,1.011460358708679,0.0032187500000000063,1.4885658674269238,0.00017378439250374957,3.495308934794972,0.5557023310634295,5.936009704127548,0.9495000590397208
2.44,1.0134850791662757,0.0018125000000000031,1.4577556239806657,0.00015852487831713536,3.468002385515066,0.5491997864819987,5.940393733079826,0.949719993821583
2.46,1.0168525725167668,0.0008125000000000031,1.427941609103879,0.00014461588629785828,3.441046951425143,0.54273743888221,5.944860236700369,0.9498751296843087
2.48,1.0215488165110556,0.00021875000000000068,1.3991116128921302,0.0001319344690714211,3.4144496887727467,0.5363163418691408,5.94941109095899,0.949966543422535
2.5,1.0274603778966664,0.0,1.371180220337011,0.0001202948614837397,3.3881886623462925,0.5299341303525206,5.9540413731049515,0.9499999999999994
2.52,1.03477533874372,0.00021875000000000122,1.3442847290743172,0.00010976150348508276,3.3623271115908286,0.5235982816030786,5.958766424516154,0.9499669550930807
2.54,1.043280983848936,0.0008125000000000015,1.3182666727488046,0.00010009097905914109,3.336814014617099,0.5173029753646693,5.963574556909567,0.9498778530966512
2.56,1.0530648770423412,0.0018125000000000027,1.2931892330121082,9.127976200354233e-05,3.311684135592683,0.5110523197958198,5.968474524987013,0.9497289243569195
2.58,1.0641139283088097,0.003218750000000006,1.269041313020814,8.324924861178027e-05,3.2869438593551665,0.5048470949455642,5.973468458211687,0.9495211829604294
2.6,1.0763203419079588,0.005000000000000009,1.2457425788298662,7.588102256360334e-05,3.262568289590248,0.49868439944679854,5.978550891366739,0.9492599658824946
2.62,1.089863502092287,0.007218750000000012,1.223423235103385,6.921572904111763e-05,3.238624702676423,0.4925720464288383,5.983738924490948,0.9489374105996008
2.64,1.104541027656083,0.009812500000000017,1.2019338519845808,6.309845147296972e-05,3.2150568282415564,0.48650342236590033,5.989019524018495,0.9485631686929704
2.66,1.1204365632304985,0.012812500000000024,1.1813345707988003,5.7526737097072484e-05,3.1919011201205163,0.4804826909910272,5.994402421628641,0.9481337819215373
2.68,1.1375378874716717,0.01621875000000003,1.1616153196303398,5.2450464608922936e-05,3.1691633042189333,0.4745104013204482,5.999889949592665,0.9476502049258512
2.7,1.1557424664618292,0.020000000000000035,1.1427003889014309,4.779432693190895e-05,3.1468157764601035,0.46858323919526407,6.005475979332421,0.9471173713926877
2.72,1.1752215623812219,0.024218750000000042,1.1247135560392758,4.358392303137032e-05,3.1249293858952147,0.4627092219674919,6.011179473480766,0.9465280602677343
2.74,1.195782440818455,0.028812500000000053,1.1075136028738721,3.972087735491243e-05,3.1034431089637606,0.4568811465286418,6.01698586293557,0.9458911764339772
2.7600000000000002,1.2175050858405017,0.033812500000000065,1.091157920265498,3.62035117690798e-05,3.082394868242309,0.4511031844059008,6.022905886563136,0.9452035544374611
2.7800000000000002,1.240378085651701,0.039218750000000066,1.0756373750461325,3.299994274572408e-05,3.06178975178055,0.44537569048998954,6.028942035007608,0.9444660925754371
2.8000000000000003,1.2643038181404762,0.04500000000000008,1.060880459018426,3.0062381112848028e-05,3.0415977011713715,0.43969504266942,6.0350874174275715,0.943683344667055
2.82,1.2894459600668664,0.05121874999999995,1.0470051281745911,2.74069274582431e-05,3.021892696112608,0.4340693528951409,6.041362936081539,0.9428486929108473
2.84,1.3156207834721274,0.05781249999999995,1.0338776169119017,2.497123682621984e-05,3.0026094464427495,0.4284910005799214,6.047752333723086,0.9419703392094791
2.86,1.3429048529793437,0.06481249999999995,1.0215528277356327,2.2754175858740655e-05,2.9837871366962343,0.4229641258552501,6.054267375907977,0.9410453932523477
2.88,1.3712875113304162,0.07221874999999996,1.0100224841218675,2.0735506478573298e-05,2.965430244525904,0.4174889214614639,6.060910672803076,0.9400746999441827
2.9,1.4006757220743513,0.07999999999999996,0.9992188902880195,1.8884961414940776e-05,2.9475065063607135,0.41206154595835937,6.0676744917424,0.939062455440764
2.92,1.4312260768141434,0.08821874999999997,0.9892547311042367,1.7212654335049245e-05,2.930092615540552,0.4066901152867863,6.074581728224116,0.9380026089878479
2.94,1.4627632572899432,0.09681249999999998,0.9800029984907457,1.5679147327930468e-05,2.913119486735538,0.4013667360682351,6.081614317264051,0.936902700945309
2.96,1.4953606334912817,0.10581249999999999,0.9715163436461505,1.4283682911585626e-05,2.8966273743048565,0.3960954852368835,6.0887850613504595,0.9357600994356309
2.98,1.5290082514997445,0.11521875,0.9637872697635931,1.3013440351862695e-05,2.8806201775197087,0.39087642103012155,6.09609665630955,0.93457559877702
3.0,1.5636173565824176,0.125,0.9567515375528346,1.1849284247225847e-05,2.8650636692119567,0.3857055572243461,6.1035404650574705,0.9333530585088989
3.02,1.5993379215698833,0.13521875000000003,0.9505170600685493,1.0797560020921138e-05,2.8500368661676974,0.38059093952977385,6.111141409635493,0.9320869606304241
3.04,1.6360024817030323,0.1458125,0.9449629526561095,9.83336249609299e-06,2.8354673393693255,0.3755245227070676,6.118879526604002,0.9307842232274457
3.06,1.673681421957605,0.15681250000000002,0.9401398296152327,8.956189739749969e-06,2.821396235688212,0.3705102950284452,6.126768657656227,0.929442457032682
3.08,1.7123654440945537,0.16821875000000006,0.9360409025686097,8.157934587748205e-06,2.8078269110883145,0.3655482040822049,6.134811554863004,0.9280624084458525
3.1,1.7519697918149149,0.18000000000000005,0.9326050641408155,7.426519331312158e-06,2.794723406286801,0.36063418120503155,6.142998628976675,0.9266476203363992
3.12,1.7926382540143984,0.19221875000000005,0.9299359082207509,6.765920747696986e-06,2.782166699107114,0.3557761417458795,6.151356844342456,0.9251930749806032
3.14,1.8342107009807551,0.2048125000000001,0.9279180965243446,6.1604357268537225e-06,2.7700814449372393,0.35096598898930054,6.159864273527597,0.9237051053966522
3.16,1.8767547281458197,0.2178125000000001,0.9266004004003185,5.6097340553399425e-06,2.758509520570326,0.3462076024997776,6.1685357928783136,0.9221815499481607
3.18,1.920261648573915,0.2312187500000001,0.9259766743280669,5.108697730437712e-06,2.747453775579647,0.3415008397484309,6.177374185260226,0.9206231096529446
3.2,1.9646504403421332,0.24500000000000013,0.9259886475544457,4.649715271627754e-06,2.7368767381819272,0.33684160142149483,6.186368874469353,0.9190330296101614
3.22,2.0100591138680115,0.2592187500000001,0.9267360049169617,4.235276402816526e-06,2.7268610129461575,0.33223762445640576,6.195548867836494,0.9174067616246729
3.24,2.0563343911682406,0.2738125000000001,0.9281084302707573,3.855494391152813e-06,2.7173287420530197,0.32768084331582426,6.204890230280688,0.9157500888923317
3.2600000000000002,2.1035412604185906,0.28881250000000014,0.9301530274669227,3.5101533183108947e-06,2.7083223840418484,0.323175013428853,6.214408862442616,0.9140610632300002
3.2800000000000002,2.1516716046615842,0.3042187500000002,0.9328642338301562,3.1960271921756458e-06,2.6998443198736877,0.318719919775637,6.224107556062889,0.9123403426849239
3.3000000000000003,2.2006478901899413,0.32000000000000023,0.9361863470228615,2.9083259609005437e-06,2.691855771802191,0.31431147507098944,6.233974724452113,0.9105908924904078
3.3200000000000003,2.250602727032595,0.33621875000000023,0.9402155142572841,2.648606837658274e-06,2.6844406647844417,0.30995720011628736,6.2440414057189,0.9088086048735259
3.34,2.301389238331604,0.35281249999999986,0.9448459658610748,2.4106534606010235e-06,2.6775190030640883,0.30564912794150384,6.254281632422516,0.9069987465886673
3.36,2.3530699750128456,0.3698124999999999,0.9501232969191625,2.1943253862963343e-06,2.6711336926991467,0.3013908783334345,6.26471231423587,0.9051595694901446
3.38,2.405637351607087,0.3872187499999999,0.9560424728711143,1.9975920964723838e-06,2.6652866838981137,0.29718217886883497,6.275336232994292,0.9032916909466433
3.4,2.4590170931260933,0.4049999999999999,0.9625501164696922,1.8174430717160368e-06,2.6599380856713433,0.2930189891248023,6.28614077775074,0.9013978132837716
3.42,2.5133367618050966,0.42321875,0.9697391735951284,1.6548513888537962e-06,2.655172864358889,0.28890858483772053,6.297158994238697,0.8994742416051174
3.44,2.5684554617729582,0.44181249999999994,0.9775079898112855,1.5059133455368282e-06,2.6509092337422597,0.28484315188587295,6.308362874272395,0.8975257578320449
3.46,2.6244334652678916,0.46081249999999996,0.9859007950463989,1.3705380071826901e-06,2.647190426533822,0.28082616622103795,6.319770317190755,0.8955508011644281
3.48,2.6812636824547993,0.48021874999999997,0.9949130330609511,1.247449006793961e-06,2.644017999517405,0.2768573108890936,6.33138407893239,0.8935499504707202
3.5,2.7388748830859235,0.5,1.0044934311232696,1.1347565613156712e-06,2.6413511269989463,0.27293262042446337,6.343190518935434,0.8915256612273998
3.52,2.7973899104447235,0.5202187500000001,1.0147320382058798,1.033068205895131e-06,2.6392755641620775,0.26905910403282146,6.355224658184005,0.8894746253518988
3.54,2.8566734578829,0.5408125,1.0255309243833917,9.399353819331158e-07,2.6377080539107354,0.2652291434981001,6.367456453360403,0.8874011698562404
3.56,2.9167836668489873,0.5618125,1.0369330843596372,8.552994464565027e-07,2.6366920474413655,0.2614460655319952,6.379904770706628,0.8853039092817261
3.58,2.977713909739286,0.5832187500000001,1.0489343949889998,7.78359073958471e-07,2.636228744436436,0.2577095195918959,6.392572326747258,0.8831833860666269
3.6,3.039395801521035,0.6050000000000001,1.0614854882157372,7.07929349912264e-07,2.636276548793255,0.2540156374930218,6.405444453169804,0.881041824041737
3.62,3.1019477732353757,0.6272187500000002,1.074673791642922,6.443892767461202e-07,2.6369217773529203,0.25037114674937255,6.418558106139799,0.8788762772847413
3.64,3.16523974212414,0.6498125000000001,1.088404745981168,5.862046945735731e-07,2.638079994199833,0.246768658528793,6.431881224750841,0.8766906462207713
3.66,3.2293278568056847,0.6728125000000001,1.1027202282704074,5.333379188356363e-07,2.6397947728128837,0.24321134722910873,6.445433616612726,0.8744837093817667
3.68,3.294205920785383,0.6962187500000002,1.117616507427691,4.852864417334583e-07,2.642066990735978,0.23969883798226474,6.459217947510615,0.8722559747427182
3.7,3.3598082081831286,0.7200000000000002,1.1330459390901064,4.413081016220046e-07,2.6448544316851725,0.23622737728022028,6.47321852940626,0.8700094488794335
3.72,3.426249023882766,0.7442187500000003,1.1490935788610976,4.0163915199645764e-07,2.648243771052884,0.23280340108353015,6.487474207231676,0.86774152471491
3.74,3.493403168307525,0.7688125000000003,1.1656679176794924,3.653193372098822e-07,2.6521496593535927,0.22941977527635335,6.501950930129915,0.8654557028881666
3.7600000000000002,3.5613249259422792,0.7938125000000004,1.182809821289912,3.323245171256213e-07,2.6566157073566936,0.22607952080538204,6.516669419321266,0.863150915191549
3.7800000000000002,3.630008502401088,0.8192187500000003,1.2005159134774168,3.0233991014981867e-07,2.6616425038106004,0.22278224628134663,6.531632280464981,0.8608276370054361
3.8000000000000003,3.699390657436634,0.8450000000000003,1.2187401097105839,2.749011343920634e-07,2.6671873487669626,0.2195243260770367,6.546822819041257,0.85848767126896
3.8200000000000003,3.7695818366397886,0.8712187500000004,1.2375653192652998,2.501553526274348e-07,2.673337095762515,0.21631189916571103,6.562281717178665,0.8561287277070624
3.84,3.840461405849123,0.8978124999999998,1.2569027932604995,2.2750210175558255e-07,2.6800057211684267,0.21313810458156926,6.577972970176695,0.8537539325275452
3.86,3.912081905479137,0.9248124999999998,1.2767924823888834,2.069259616849771e-07,2.6872367984882097,0.2100058102786992,6.593918183370805,0.8513623606422762
3.88,3.9844379162270593,0.9522187499999999,1.2972313316056268,1.8822994532827304e-07,2.695030659218608,0.20691461488579319,6.61011989462016,0.8489544566121334
3.9,4.057468521644552,0.9799999999999999,1.3181746678794277,1.7112375498800546e-07,2.703344243049434,0.20386103030898875,6.626560420552616,0.8465318326239433
3.92,4.1312805569799345,1.0082187499999997,1.3397034583758365,1.5569899533050117e-07,2.712264422509,0.2008508967748796,6.643282224817256,0.8440924943689245
3.94,4.205757657099401,1.0368125,1.3617314518651362,1.4158052610575458e-07,2.7217047146093956,0.19787763908634068,6.660247392007112,0.8416392176048589
3.96,4.28095073036247,1.0658125,1.3842977710709257,1.2875852245717715e-07,2.7317085906927043,0.19494397396575566,6.677478380764207,0.8391712107818777
3.98,4.356854707362465,1.09521875,1.4073996516005287,1.1710982864552155e-07,2.7422761546341965,0.19204949550400063,6.694977654982922,0.8366888893273747
4.0,4.433410844505316,1.125,1.4309936976671267,1.0645313231320803e-07,2.753364096447709,0.18919085979788292,6.712726563714747,0.8341936868629197
4.0200000000000005,4.510722598950172,1.1552187500000006,1.4551591191223516,9.684541737817978e-08,2.765059168280788,0.18637360959230698,6.7307692932690975,0.8316838853572267
4.04,4.588677598125432,1.1858125000000002,1.4798119247902548,8.805251374359816e-08,2.777274619244666,0.18359146320219016,6.749066066428949,0.8291619327942954
4.0600000000000005,4.667325222849126,1.2168125000000007,1.5049904882200393,8.006817599061841e-08,2.7900537625216173,0.1808469889294562,6.767640163392904,0.8266271621125932
4.08,4.746660730135175,1.2482187500000002,1.5306923080405497,7.281547615530685e-08,2.8033965020204548,0.1781397808256111,6.7864939692539705,0.8240799612072128
4.1,4.826627408446582,1.2799999999999996,1.5568751442048985,6.618126578466674e-08,2.817259376816442,0.17546664332290762,6.8056078897577015,0.8215215966590691
4.12,4.907325553542757,1.3122187500000002,1.5836166164697756,6.020097039192583e-08,2.8317288976095294,0.17283282541420494,6.825027772638302,0.8189506081145663
4.14,4.988646527515934,1.3448124999999995,1.6108347786933206,5.472853367597665e-08,2.846718215145916,0.17023234260817438,6.844712032403829,0.8163691372206707
4.16,5.070638281162489,1.3778125,1.6385673265461067,4.975999392354736e-08,2.8622704366030494,0.16766761843201625,6.864684738442856,0.8137766328586534
4.18,5.15329637603535,1.4112187499999995,1.6668119966667423,4.524733926173798e-08,2.8783852915839594,0.1651382505812385,6.884948193376422,0.8111734569117143
4.2,5.236566001314419,1.4450000000000003,1.6955275947906863,4.1120014767649216e-08,2.8950192557282035,0.16264119387368117,6.905481886333748,0.8085607198154803
4.22,5.320544493540293,1.4792187499999996,1.7247903018909623,3.7400030549211233e-08,2.9122584940729612,0.16018140926392666,6.926333263570539,0.8059372013280917
4.24,5.405126708875815,1.5138125000000002,1.754520022281498,3.399635772145477e-08,2.9300162080641616,0.157753209777369,6.947458988507715,0.803304757019077
4.26,5.490359259095503,1.5488124999999995,1.7847538382649855,3.090648804444616e-08,2.9483352584656606,0.155358878462429,6.968883887023331,0.8006629436457332
4.28,5.576237989894055,1.5842187500000005,1.8154897018516454,2.8100480388679588e-08,2.9672152242555034,0.1529980196413069,6.990610176617224,0.7980120985228712
4.3,5.6627098686423825,1.6199999999999997,1.8466873650556512,2.553437229594934e-08,2.986612594645125,0.15066773883406542,7.012616458404626,0.795353186238593
4.32,5.749869461317782,1.6562187500000005,1.8784217069819265,2.3221831058811023e-08,3.0066131002296386,0.148372716243498,7.034951713209315,0.792685210078188
4.34,5.837614893690562,1.6928124999999998,1.9106143063255356,2.1106164168390514e-08,3.027130123215816,0.14610755998185976,7.057570913339471,0.7900097586755488
4.36,5.9259915234343845,1.7298125000000006,1.9433016903929168,1.9185786408708083e-08,3.048206244295895,0.14387441740817697,7.080499608373734,0.7873264890515653
4.38,6.014995461370983,1.7672187499999998,1.9764820060779393,1.7442039934672774e-08,3.0698409135645672,0.14167290185335263,7.103739928933828,0.7846357153229575
4.4,6.104575338752214,1.8050000000000006,2.010115861632658,1.5847551294335886e-08,3.0919907010657086,0.1395002684341629,7.127269618191298,0.7819382659605677
4.42,6.194823127037847,1.84321875,2.0442769581825173,1.441080268543337e-08,3.114740828244092,0.13736092510975065,7.151139127071745,0.7792333521236695
4.44,6.285640012178445,1.8818125000000008,2.078888389476605,1.3096510273680838e-08,3.1380049705831525,0.13524977041754588,7.1753017987728995,0.776522313591031
4.46,6.377070176999957,1.9208125,2.1139861806419247,1.1903673824796108e-08,3.161825401145741,0.1331688211771904,7.199783873908946,0.7738049004658242
4.48,6.469109979724388,1.9602187500000008,2.149568654915192,1.0820674954585791e-08,3.186201461006471,0.13111770159693184,7.224587395244077,0.7710814049672873
4.5,6.561709608832745,2.0,2.185597195310043,9.830480871869325e-09,3.211089859299451,0.12909381413041154,7.249689279154496,0.7683525286404485
4.5200000000000005,6.654958605556657,2.040218750000001,2.2221444370731436,8.93835308667588e-09,3.2365752463774107,0.12710130392441019,7.275141382154746,0.7656176757492702
4.54,6.7487610206162705,2.0808125,2.2591348448371824,8.122346152917663e-09,3.2625716874005852,0.12513535349480268,7.3008954816991585,0.7628779542904218
4.5600000000000005,6.843159935958311,2.121812500000001,2.2966039893404866,7.381829893444946e-09,3.2891211257317523,0.12319785452047007,7.326978477079227,0.7601332006770586
4.58,6.93815194067803,2.1632187500000004,2.3345503533846097,6.709574333424397e-09,3.316222811486087,0.12128844351841606,7.3533923228975215,0.7573836864652178
4.6000000000000005,7.0336886809730075,2.205000000000001,2.3729360210194446,6.0949877829186e-09,3.3438336428731184,0.11940466709466835,7.380113140620512,0.7546299949540307
4.62,7.129857421174572,2.24721875,2.4118326630469613,5.541332350062825e-09,3.3720376487408323,0.1175504176853399,7.407194128195039,0.7518717095814809
4.64,7.2265648944290195,2.289812499999999,2.4511659845292386,5.034967060309262e-09,3.4007493655965724,0.11572115393492725,7.434585561485943,0.7491097226788821
4.66,7.323853150844496,2.3328125,2.4909711450589405,4.575495435762115e-09,3.4300103899447327,0.11391864793483565,7.462314966567549,0.746343950585057
4.68,7.421718994980375,2.376218749999999,2.5312467718201437,4.158421238294853e-09,3.4598198972855365,0.11214254957129778,7.490384210161398,0.7435746453639951
4.7,7.520115437893741,2.4200000000000004,2.571955583187889,3.777162112238274e-09,3.490135017324688,0.1103905456900653,7.518768651149964,0.7408022802633039
4.72,7.619127610122741,2.4642187499999992,2.613168377301774,3.4337395934217767e-09,3.5210391173553903,0.10866628657567726,7.547522765458918,0.7380266047598846
4.74,7.718664757079037,2.508812500000001,2.6548119816110884,3.119679621705143e-09,3.552447273503367,0.10696549807376342,7.576595391802199,0.7352483107289055
4.76,7.818767961477713,2.5538125,2.696921183690952,2.834733074306698e-09,3.5844007226329286,0.10528983831787232,7.6060146517402965,0.7324673884185064
4.78,7.91943422897472,2.599218750000001,2.739494741369862,2.576105497773586e-09,3.616898580351349,0.10363897131063622,7.635782324898665,0.7296840715117079
4.8,8.020617848834585,2.6449999999999996,2.782495946984181,2.339708556028032e-09,3.6498982433972764,0.10201071966411511,7.66587304008338,0.7268987309381534
4.82,8.122401951378903,2.6912187500000004,2.825994809060038,2.126794433472634e-09,3.6834823867289,0.10040850234923325,7.696342488746184,0.7241112698331551
4.84,8.224698135482516,2.7378124999999995,2.8699191706233194,1.9321018096265742e-09,3.7175666822302387,0.098828302683793,7.727138136738485,0.7213221939638014
4.86,8.327546576627881,2.7848125000000006,2.9143034826364653,1.7554743393462682e-09,3.7521919982234166,0.09727167048462095,7.758288670522034,0.7185315618201217
4.88,8.430944468170507,2.8322187499999996,2.959146621141289,1.5951762528085432e-09,3.78735740362028,0.09573828435464443,7.789795783844419,0.7157395897580854
4.9,8.534847296715608,2.880000000000001,3.0044123978152624,1.4486696609817894e-09,3.8230205914937163,0.09422609778021936,7.821633407901128,0.7129465536856582
4.92,8.63933631705758,2.92821875,3.050170106717543,1.3167298588583773e-09,3.859263521937902,0.09273830938678361,7.853858388471801,0.7101524987316692
4.94,8.74432533332311,2.976812500000001,3.0963485098031778,1.1960919745827235e-09,3.8960025078028564,0.09127114966726531,7.8864168823082625,0.7073577580861945
4.96,8.849853669926206,3.0258125,3.1429817534578532,1.0866579990584365e-09,3.9332780433869403,0.08982606572124759,7.919338110996611,0.7045624531445427
4.98,8.955918695429471,3.0752187500000012,3.190068820688414,9.873503590281557e-10,3.9710891626797507,0.08840275101591338,7.952623683995495,0.7017667839351569
5.0,9.062477018306112,3.125,3.237573993090421,8.965944542662845e-10,4.009393878767853,0.08699928472148732,7.986246867120673,0.6989709382257401
5.0200000000000005,9.169608134225081,3.1752187500000013,3.285565918252188,8.148701122409382e-10,4.048273421659044,0.08561865609329446,8.020265600751838,0.6961750921522731
5.04,9.277227914228753,3.2258125,3.333974189606716,7.401523748295428e-10,4.087644780571978,0.08425733213048343,8.054624795456194,0.6933794190839027
5.0600000000000005,9.385374884100104,3.2768125000000015,3.382832677950601,6.723798671523314e-10,4.127548073298118,0.08291666273005716,8.089354179056176,0.6905840982981866
5.08,9.494046575959214,3.3282187500000004,3.4321404630777423,6.10883980804545e-10,4.16798230935391,0.08159635630495778,8.124455278626028,0.6877893144438249
5.1000000000000005,9.603200649704355,3.3800000000000012,3.4818622517815574,5.546882663576344e-10,4.208905840474327,0.08029461232153318,8.159900726431779,0.6849951736361155
5.12,9.712914950551777,3.43221875,3.5320661067056878,5.040895688646362e-10,4.250399157792881,0.07901422154691046,8.195749499377845,0.6822019726750802
5.14,9.82310728733201,3.484812499999999,3.5826823736311435,4.5783256918732786e-10,4.292379953548103,0.07775187660971651,8.23194532363786,0.6794097371300033
5.16,9.93381543615853,3.5378125000000002,3.633744673994911,4.1587887136470087e-10,4.33488796915324,0.07650883559965747,8.268518405338945,0.6766186994348593
5.18,10.04503708184493,3.5912187499999995,3.6852521751685368,3.778138294508198e-10,4.377922198875695,0.07528482180681625,8.3054701913429,0.6738290297571651
5.2,10.156730869961635,3.6450000000000005,3.737169968678328,3.430322134646118e-10,4.421441347228456,0.07407814949315981,8.342772711653039,0.6710407586743992
5.22,10.268973096736916,3.699218749999999,3.789565587895256,3.117175959969444e-10,4.4655251633156725,0.07289142164446784,8.380485923428834,0.6682542939172122
5.24,10.381683388248995,3.7538125000000004,3.84237005934781,2.8309213842023074e-10,4.510092061275399,0.07172154557044046,8.418552428882416,0.6654695245791062
5.26,10.494898816661552,3.8088124999999997,3.895616778847202,2.5713184263582524e-10,4.555181408530524,0.07056969280217086,8.457002885526327,0.6626867318062546
5.28,10.60861720935,3.864218750000001,3.9493049930096378,2.335796849717615e-10,4.600792192195191,0.06943560131597637,8.495838662407209,0.6599060721367286
5.3,10.72279813617756,3.9199999999999995,4.003400141479725,2.1206070001874847e-10,4.64688347968693,0.06831769462643167,8.53503121788874,0.6571275063708013
5.32,10.837516439126597,3.9762187500000006,4.057969278730734,1.9268836939384808e-10,4.693534279824352,0.06721839840452885,8.574641435049319,0.6543515440141243
5.34,10.95269344899055,4.0328124999999995,4.112944047251014,1.749809332482469e-10,4.74066374065997,0.06613482373311201,8.614610851013488,0.6515779483476921
5.36,11.068365576679392,4.089812500000001,4.168357638701744,1.5892340550140732e-10,4.788310859952925,0.0650680606657871,8.654970548818444,0.6488070450524499
5.38,11.184530782681104,4.1472187499999995,4.224209371403829,1.4435654039757322e-10,4.836474624724923,0.06401786157580844,8.695721822281804,0.6460389778442345
5.4,11.301149503850983,4.205000000000001,4.280464999989585,1.3104813356982428e-10,4.885114471886368,0.06298275370274106,8.736835587984263,0.6432736431711056
5.42,11.418295216397379,4.26321875,4.337191145616636,1.190683125961442e-10,4.934308675943826,0.06196499557783294,8.77837360262675,0.6405116437055365
5.44,11.535890850764776,4.321812500000001,4.394320008110167,1.0811882407831898e-10,4.983977124850172,0.06096189128106121,8.820276395394185,0.637752626952885
5.46,11.653972196485133,4.3808125,4.451884594413857,9.819031738884411e-11,5.034158452676007,0.05997445428647283,8.862575450083867,0.6349969592041491
5.48,11.772537338346021,4.440218750000001,4.509884287730988,8.918417138593379e-11,5.084851652466111,0.059002450997024024,8.905271988028012,0.6322447721177915
5.5,11.89154752669764,4.5,4.5682851277033825,8.095664999910764e-11,5.136016534102241,0.058044506912316024,8.948336413028152,0.6294959028965018
5.5200000000000005,12.011074954598044,4.5602187500000015,4.627153343418406,7.355107472677312e-11,5.187730647374384,0.05710272326807622,8.99183130523891,0.6267510392899779
5.54,12.13104405404361,4.6208125,4.6864216389929085,6.67828754521318e-11,5.2399146208593175,0.056174586570998254,9.035696241186898,0.6240097224711448
5.5600000000000005,12.251490030433304,4.681812500000001,4.746122854236945,6.064622236157609e-11,5.292606732301399,0.055261038419151795,9.079963081792052,0.6212723556556428
5.58,12.37241108463428,4.7432187500000005,4.806256431063156,5.5080065202368074e-11,5.34580598602379,0.05436185881747728,9.124632978775374,0.6185390591691563
5.6000000000000005,12.493769230541929,4.8050000000000015,4.866788666997106,4.999546651993954e-11,5.39947256564161,0.053475766161450625,9.169675851237994,0.6158096157742993
5.62,12.615635455232642,4.86721875,4.927785436377347,4.541917945410974e-11,5.453683308895725,0.05260471387550308,9.215155054819139,0.6130847906995536
5.64,12.737935600651715,4.9298125,4.989179899614281,4.1237030428930735e-11,5.508359581148731,0.051746360586677774,9.261009266684644,0.6103640276660697
5.66,12.860704322856098,4.992812500000001,5.051004745295471,3.7445387426637494e-11,5.563539312333079,0.05090158051893768,9.307270702391753,0.6076477633552979
5.68,12.983939931125413,5.056218749999999,5.1132594684574935,3.400647343761885e-11,5.619221522526084,0.05007016680584282,9.353940447032366,0.6049361074464518
5.7,13.10760515625898,5.120000000000001,5.175910599964802,3.086527942117595e-11,5.675366767481199,0.04925092550568281,9.400987962100716,0.6022287927816179
5.72,13.231769851431824,5.184218749999999,5.239023693178209,2.8038321487771205e-11,5.7320511881341405,0.0484456713351856,9.448477333010734,0.5995266549346958
5.74,13.356361182994117,5.2488125000000005,5.302532321370195,2.5454999640146197e-11,5.789196878871292,0.047652225044896836,9.496346388784103,0.5968290485227703
5.76,13.481413290162509,5.313812499999999,5.366469036303505,2.311305268661139e-11,5.846841431269409,0.046871397780626746,9.544627678302708,0.5941364404487448
5.78,13.606924583477454,5.379218750000001,5.430833381084896,2.0989113930904436e-11,5.90498388493195,0.04610299529810514,9.593322223100534,0.5914489303952732
5.8,13.732858467086688,5.444999999999999,5.495592097708149,1.9049172294620287e-11,5.963585164126015,0.045345906240100355,9.64239905312345,0.5887662055327338
5.82,13.859283727597642,5.511218750000001,5.560810449115012,1.7303420902382065e-11,6.0227207303578085,0.04460181532515365,9.691922940158353,0.5860891650873624
5.84,13.986128775872645,5.577812499999999,5.626422382140545,1.5708219739680746e-11,6.082313395929756,0.0438686957744104,9.7418309141384,0.5834170824150812
5.86,14.113427264654327,5.644812500000001,5.692460324751013,1.4262161987006933e-11,6.142400424273712,0.04314729974398799,9.792155837147211,0.5807504515988611
5.88,14.241177699072685,5.71221875,5.75892386355065,1.2950799794147485e-11,6.2029808776583995,0.042437445082835035,9.84289867030565,0.5780893629401099
5.9,14.369344115946728,5.780000000000001,5.825779931566063,1.1753112332608686e-11,6.264016043507171,0.041738098112530896,9.894028036993955,0.5754334619298717
5.92,14.497994298222045,5.84821875,5.893093528971993,1.0675388550107869e-11,6.3255807230063175,0.04105082186143256,9.945609354319219,0.5727837051703629
5.94,14.627057826652008,5.916812500000002,5.960798940605317,9.690662720602847e-12,6.3875984324431,0.040373732737395154,9.997578899954867,0.5701392921211889
5.96,14.75656789587903,5.9858125,6.028928482425119,8.798060131698876e-12,6.450106117903664,0.03970752778839725,10.04996983026757,0.5675007411960499
5.98,14.88652309939948,6.055218750000002,6.097481780395792,7.988650782316133e-12,6.513102866894398,0.03905203641402223,10.102783049171324,0.564868133897536
6.0,15.016888068711111,6.125,6.166425940392108,7.24944709502422e-12,6.576550323172999,0.03840629789478713,10.155986797354227,0.5622410777868625


==> run_062/metadata.json <==
{
  "created": "2026-03-03T17:09:04.411616Z",
  "entries": [
    {
      "index": "A",
      "theta": 0.2,
      "col_fstar": "fstarA",
      "col_q": "qA",
      "Eq_v": 11.46804917599555
    },
    {
      "index": "B",
      "theta": 1.0,
      "col_fstar": "fstarB",
      "col_q": "qB",
      "Eq_v": 4.812950509057619
    },
    {
      "index": "C",
      "theta": 2.5,
      "col_fstar": "fstarC",
      "col_q": "qC",
      "Eq_v": 9.074252047231749
    }
  ]
}

==> run_062/solutions.csv <==
z,v,f0,fstarA,qA,fstarB,qB,fstarC,qC
0.0,17.0,0.0,12.78050863385685,0.0,5.497448655410322,0.0,7.155441697968012,0.0
0.02,16.65350616657462,0.0,12.782797706880945,0.23156761432415027,5.498625811741617,0.05053057800554445,7.156990649644964,0.02047901274082175
0.04,16.312629550635428,0.0,12.786684373550827,0.42168620796698425,5.501697228964183,0.09918390742796598,7.161115012276269,0.04065198920173172
0.06,15.9776076994921,0.0,12.78975973455335,0.5728826498148962,5.506665693120927,0.14585974102148955,7.167927619487039,0.06049711072800126
0.08,15.64828126914422,0.0,12.789702861414666,0.691115410120787,5.5133625239064905,0.19062036002783017,7.177315614167198,0.08001852608606781
0.1,15.324109536380856,0.0,12.785271958212,0.7831426035825609,5.521524039904824,0.23366229555991017,7.188991696907936,0.09924446599007843
0.12,15.005834617617232,0.0,12.774250112558375,0.8494031677907802,5.531231269864508,0.27476172785348896,7.20322366841815,0.11812999225842537
0.14,14.69252313980582,0.0,12.756638455407463,0.8971464461413118,5.542130243423542,0.3142483758665427,7.219551707755285,0.13672738739394563
0.16,14.384506830198827,0.0,12.731245292613753,0.9278208008954588,5.554197598984506,0.35203697183664223,7.238061380260211,0.1550161329812606
0.18,14.081697462922783,0.0,12.697586811726008,0.9443839419565669,5.567300229466445,0.388181959930539,7.258653935534547,0.1730001616071595
0.2,13.783626152782752,0.0,12.65607552170146,0.95,5.58125560828292,0.4228527764135686,7.281091148797004,0.19070606963515846
0.22,13.490996691380323,0.0,12.605295856313145,0.9451891628933126,5.5960778626125345,0.45585844662815467,7.305581215003411,0.20809158659916882
0.24,13.202960640637928,0.0,12.546613518895583,0.9331639651372698,5.611538959220387,0.487482462860437,7.331748147810968,0.22520594395673132
0.26,12.91983423552454,0.0,12.479512127499548,0.9147517758537339,5.6275964359153745,0.5176525936894472,7.359653889604723,0.2420298551110743
0.28,12.641543822678823,0.0,12.404243498761533,0.8913484798136603,5.644146779978519,0.5464163737857932,7.3892122738737065,0.2585670470437935
0.3,12.367659179814368,0.0,12.321698472992384,0.8643061900905028,5.66107232842436,0.5739195216290854,7.420228151185104,0.2748425665315617
0.32,12.098840321695103,0.0,12.231066773209848,0.8340944503497002,5.678336754325565,0.599999683311311,7.452857940018369,0.2908166707095859
0.34,11.834301386702384,0.0,12.133887194072702,0.8019433775341192,5.695811477021363,0.6248999366381498,7.486799033937303,0.3065356988738256
0.36,11.574340238237605,0.0,12.030010669006925,0.7683237984230749,5.713440676901316,0.6485593775640474,7.522092993849031,0.3219815311919281
0.38,11.318891333140105,0.0,11.919906978623924,0.7338409261721991,5.731145342559178,0.6710194532726003,7.558664868192734,0.33715769911785887
0.4,11.067555454886463,0.0,11.804444941503498,0.6989709382257405,5.74885905676819,0.692405144148393,7.596357225328603,0.3520877804707256
0.42,10.820951282522085,0.0,11.683245043219726,0.664092053420005,5.76650853814882,0.7125789992347721,7.635281674798833,0.36673442675919476
0.44,10.57834668297434,0.0,11.557565229487746,0.6295146536398672,5.78404261869057,0.7317488064669612,7.675199662879117,0.3811412362324054
0.46,10.340021648300722,0.0,11.427449871047724,0.5955055085492718,5.801396763986438,0.7498634874119917,7.716135247909262,0.395291193975976
0.48,10.105916585290773,0.0,11.2933638305164,0.5622852615078439,5.818512135593835,0.7669591298983796,7.758023463158017,0.40918764551962267
0.5,9.875659372842168,0.0,11.155978961042491,0.5299341303525208,5.8353622270279875,0.7831426035825604,7.800739814368472,0.42285277641356855
0.52,9.649830275242865,0.0,11.015207751603432,0.49873818226265687,5.851847806678281,0.7982980910644581,7.8443572957874315,0.4362515058738728
0.54,9.427745289587653,0.0,10.87191389917953,0.4686213947635266,5.867976865997916,0.812602605666785,7.8886930928188415,0.44942483481363193
0.56,9.209667555245627,0.0,10.7262379453759,0.43973416832319356,5.883679872479887,0.8260135760498143,7.933756314797158,0.4623567944461932
0.58,8.995542360116024,0.0,10.57855977985035,0.4121215113891238,5.898914491546655,0.8385623753648598,7.979490874900315,0.4750505535279132
0.6,8.785021990588865,0.0,10.42932559849977,0.38570555722434613,5.91368473761337,0.8503400776555238,8.025800954723035,0.4875269782732742
0.62,8.57865107119504,0.0,10.278636523527956,0.3606941839247507,5.92787432676742,0.8612496264125595,8.072726432164416,0.4997531351916841
0.64,8.375789455831278,0.0,10.126990475009137,0.33688098845248393,5.941535375478083,0.8714412358190441,8.120132829047678,0.5117675645152862
0.66,8.17668452245775,0.0,9.974570460458075,0.3143502767228839,5.954596293630842,0.8808796850766254,8.16801656746228,0.5235552877065337
0.68,7.981285779322147,0.0,9.821656166649895,0.2930754765867816,5.9670281489337835,0.8895922031727481,8.216329448473136,0.5351193054675449
0.7000000000000001,7.78926780199993,0.0,9.668497193252007,0.2729326204244635,5.9788577404953305,0.8976561070380418,8.265000534311211,0.5464792340312737
0.72,7.601142132451712,0.0,9.515309625155043,0.2540686388791308,5.989958857945206,0.9049905792172313,8.314041462182177,0.5576041727429092
0.74,7.4163089241950635,0.0,9.362300990089384,0.23626111951487025,6.000415437334752,0.9117225322864421,8.363359505832758,0.5685303310854072
0.76,7.235000853354243,0.0,9.209667685089348,0.2195570013364339,6.010156123363046,0.9178230825182245,8.41294040029717,0.5792436676653814
0.78,7.057171179049589,0.0,9.05760006841563,0.20390749301498926,6.019162772240316,0.9233158193621671,8.462742944289886,0.5897470234378503
0.8,6.882514978512946,0.0,8.906196506050533,0.18919085979788297,6.027478633810844,0.9282660962017288,8.512717704368974,0.6000588305980556
0.8200000000000001,6.7115130592778645,0.0,8.755737319194447,0.17550886348727338,6.034973211541453,0.9326071228706887,8.562852393760652,0.6101501125438961
0.84,6.543602780214762,0.0,8.606219827048964,0.16266763559441624,6.04175226301479,0.936445584893209,8.613090188293937,0.620054871534728
0.86,6.379003115842639,0.0,8.45783856288757,0.15069310159732677,6.0477464215304,0.9397580484653106,8.663407901803017,0.6297599528584532
0.88,6.217670711562058,0.0,8.310713258779133,0.1395358499696619,6.052946136593471,0.9425649096109144,8.713770532160533,0.6392680456370541
0.9,6.059319581432929,0.0,8.164834980611465,0.12909381413041157,6.057405960624042,0.9449211349546783,8.764147150095217,0.648596460722293
0.92,5.904401958163846,0.0,8.020514407997897,0.11943638462265725,6.0609955108795965,0.946772023749515,8.81450536061543,0.6577180421871766
0.9400000000000001,5.752389648381544,0.0,7.877607473979416,0.11041020804428124,6.063834313361808,0.9482067348748467,8.864819051110327,0.6666647024894886
0.96,5.6034888599988095,0.0,7.736299277867469,0.10202946569501413,6.065856298390044,0.9492065087612269,8.915057670266524,0.675424125652072
0.98,5.457659324840963,0.0,7.596657529147057,0.09425216769030018,6.0670586720959845,0.9497889421720739,8.96519169930237,0.6839988565029123
1.0,5.314632594785239,0.0,7.458602235149516,0.08699928472148735,6.067503141025963,0.9499999999999996,9.015206050566231,0.6924051441483929
1.02,5.17483431856523,0.0,7.322452500797429,0.0803175556974112,6.067062805262991,0.9497953748425739,9.065051587897365,0.7006175551078467
1.04,5.037768257701326,0.0,7.18797621551983,0.07409227376906036,6.06586454000089,0.9492490685607601,9.114728311134703,0.7086660236446799
1.06,4.903628724331499,0.0,7.055345686781016,0.06833110427223284,6.063846514928885,0.9483463184097736,9.164199672156943,0.7165390269670897
1.08,4.772378280688103,0.0,6.924592213498148,0.06300128838686558,6.061011162658499,0.9471022699575455,9.213440994206003,0.724238972790324
1.1,4.6437647496266035,0.0,6.795592215436486,0.05804450691231606,6.0574240354053925,0.9455551018475775,9.262450671556543,0.7317811051237697
1.12,4.518189035091132,0.0,6.668659533541178,0.05349192965679333,6.052964232665841,0.9436694172724963,9.311165792263647,0.7391416196082826
1.1400000000000001,4.39518457983461,0.0,6.54351281925147,0.04926082574256157,6.047760927009654,0.9415061384214177,9.35960839971943,0.7463485783807275
1.16,4.27493461022447,0.0,6.420310493298421,0.04535527668335767,6.041757171024365,0.9390539085630141,9.407737149507058,0.7533912085675943
1.18,4.1574042948159855,0.0,6.299059470524729,0.0417509912369582,6.034959355160889,0.936325729239082,9.455531632665648,0.7602717876113352
1.2,4.042356570914399,0.0,6.179612276054959,0.038406297894787174,6.027434271995914,0.9333530585088988,9.503001637244864,0.7670046082626917
1.22,3.9301692997081936,0.0,6.062269360384828,0.0353418132618535,6.01906883631563,0.9301081154938439,9.550073081599235,0.7735674066296703
1.24,3.820403519373551,0.0,5.946727058668124,0.03249937800196647,6.009990605812003,0.9266405619471608,9.59678645885257,0.7799864735138837
1.26,3.7132321236664376,0.0,5.833129987133593,0.029881123322115268,6.000147917544812,0.9229419325911017,9.643096678873333,0.7862517448666053
1.28,3.608622688008297,0.0,5.721469460595915,0.02746963375237627,5.989550073761244,0.9190233558464483,9.688987086690608,0.7923653743718436
1.3,3.506352202604175,0.0,5.6115876221095755,0.025235813632515598,5.978263088217072,0.9149105025419211,9.734477019303664,0.7983407546832888
1.32,3.4067770631791743,0.0,5.503767081467117,0.023193205436982143,5.966182934826951,0.9105820787753123,9.77948351028056,0.8041570781693776
1.34,3.3094839822868907,0.0,5.397699761427578,0.021301693313748572,5.953432589295506,0.9060780773020094,9.824062334063576,0.8098389600619286
1.36,3.21463622140665,0.0,5.293517134689946,0.019562361042584516,5.93996588071264,0.9013924768270833,9.86816557155544,0.8153770061131125
1.3800000000000001,3.122203583216452,0.0,5.191201091691706,0.01796301883918042,5.92579416608924,0.8965347714114822,9.91177986235946,0.8207732524522768
1.4000000000000001,3.0319761328108896,0.0,5.090592295936161,0.01648370197483128,5.910981147438955,0.8915256612273997,9.95493246550793,0.8260402402480301
1.42,2.9442902637481323,0.0,4.991953443925198,0.015133253876330709,5.8954326384118145,0.8863493562955231,9.99753352783996,0.8311585381576884
1.44,2.8587565887427298,0.0,4.894983428089089,0.013884407179385341,5.879264845240105,0.8810375708942703,10.039651317385172,0.8361511768220692
1.46,2.7755293883468313,0.0,4.799801492504527,0.012737692548076298,5.862437142857054,0.875586339220953,10.081235883476625,0.8410093947408576
1.48,2.6945805294261542,0.0,4.706384312862852,0.011684729819908772,5.844962246062898,0.870003731258433,10.12227674982647,0.845735116396287
1.5,2.615712248529384,0.0,4.614576680246067,0.010712004249965207,5.826900413434912,0.8643061900905021,10.16280766560263,0.8503400776555236
1.52,2.5392422957713885,0.0,4.524620805126568,0.009825261459287808,5.80816770745342,0.8584825749615267,10.202733632982632,0.8548061475257125
1.54,2.4648035421205403,0.0,4.436229378925292,0.009006182260195556,5.788872016445986,0.8525575351043662,10.2421329662687,0.859154858476942
1.56,2.3925418931497,0.0,4.349510413493316,0.008255011680462828,5.768978194957029,0.8465288235250239,10.280954374284148,0.8633780465789965
1.58,2.3224311309838215,0.0,4.26443815887012,0.007566068440156501,5.748499753739699,0.8404032711887436,10.319189898424025,0.8674775302920052
1.6,2.2542848274620333,0.0,4.180864860327993,0.006930302938214324,5.727492705239421,0.83419368686292,10.35687852050581,0.8714642840526862
1.62,2.1884033517624477,0.0,4.09901258532898,0.0063514316503717905,5.705883475397624,0.8278928371440811,10.393921611879,0.875321405118192
1.6400000000000001,2.1244403113721586,0.0,4.018611567330336,0.005817263381388211,5.683770606193365,0.8215193636736117,10.430405389980953,0.8790690098672348
1.6600000000000001,2.062533800746403,0.0,3.939759575444146,0.005327900144573275,5.661124273581382,0.8150724470476385,10.466277819546395,0.882699498548109
1.68,2.0026593806636077,0.0,3.8624302275471134,0.004879533088490798,5.637958336153507,0.8085578419489232,10.501533132834979,0.8862145889543797
1.7,1.9446411832315753,0.0,3.786485014655239,0.004466156288943761,5.614324025339284,0.801985265623126,10.536214442691083,0.8896245357610276
1.72,1.888763370459331,0.0,3.712126737146059,0.004090164363033297,5.590158015180086,0.7953507492412557,10.570220800186249,0.8929135960302911
1.74,1.8346988743941586,0.0,3.6391048782790962,0.003743507895902173,5.56554889230208,0.788667847027645,10.603644454327853,0.8961005479954955
1.76,1.7825785032055854,0.0,3.5675079043842004,0.003426220495269738,5.5404719271768315,0.7819369158108124,10.63643313805208,0.8991783243917149
1.78,1.7323794706156084,0.0,3.497309913442734,0.0031357718168742326,5.514940973470256,0.7751627769740227,10.668582983273764,0.9021485474445123
1.8,1.6839357498557561,0.0,3.4283824278361372,0.0028682054685664786,5.489002162841446,0.7683525286404487,10.700140271416156,0.9050207916388063
1.82,1.6375163875382477,0.0,3.3609101426361416,0.0026250590527099877,5.4626021257921,0.7615049107300068,10.731002862958524,0.9077804088761333
1.84,1.5928123290185106,0.0,3.2946621956190847,0.0024010530255898052,5.435819219394349,0.7546291894963062,10.761267409160347,0.9104449132550037
1.86,1.5499475847981266,0.0,3.229718622642176,0.0021961906268309346,5.408633532237193,0.7477266815540873,10.79088184875273,0.9130077399234371
1.8800000000000001,1.5089009055738525,0.0,3.1660546575069644,0.002008803591822463,5.381058639912893,0.7408014005035686,10.819843954097706,0.9154704203924909
1.9000000000000001,1.4695154378303013,0.0,3.103551999633872,0.0018363020303210629,5.3531354281734735,0.7338582358317811,10.848202336913236,0.9178418865320536
1.92,1.4320461286775217,0.0,3.04237852982808,0.0016796702178775837,5.324820060591454,0.7268981566058564,10.875854636043634,0.920108523428699
1.94,1.3962007182076777,0.0,2.9823226407430337,0.0015354649584666256,5.2961806543044965,0.719926834471479,10.902900491564003,0.9222866513100573
1.96,1.362096874252727,0.0,2.9234567370890634,0.0014036778183629645,5.2672018058254775,0.7129463599267322,10.929288419364305,0.9243701792030016
1.98,1.3297147772977367,0.0,2.865757544196656,0.0012832159519295238,5.237896605696583,0.7059600488681821,10.955017601793362,0.9263605525238968
2.0,1.2989061264062087,0.0,2.809116692072518,0.001172393138823456,5.208300683743774,0.6989709382257402,10.980138253246711,0.9282660962017282
2.02,1.2699127147799927,0.0,2.7536865705263396,0.0010718377133449206,5.178379218175782,0.6919818133621232,11.004548617240104,0.930074170005561
2.04,1.2424579441786159,0.0,2.699273956047714,0.0009793151031718091,5.148190280347116,0.6849953515450111,11.028350101413151,0.9317999669894718
2.06,1.2166535635365683,0.0,2.6459443496035084,0.0008948138858868327,5.117722643473543,0.6780142579432022,11.051492111544079,0.9334378429903258
2.08,1.1924810839102578,0.0,2.593676130697039,0.0008176220929723432,5.08698876077607,0.6710412471933411,11.073975035321237,0.9349891617267886
2.1,1.1698001798138442,0.0,2.5423703859851274,0.000746647003129813,5.056019101758354,0.6640778119776684,11.095850060736819,0.9364616750514639
2.12,1.148840370937918,0.0,2.492165311537231,0.0006822887296548298,5.0247872758423355,0.6571281994919402,11.117016735854827,0.9378436619127082
2.14,1.1293396666681255,0.0,2.4428849432932247,0.0006231032803276515,4.9933416579886165,0.6501926111693633,11.13757718552582,0.9391492514934305
2.16,1.1114042917973002,0.0,2.3945885379959173,0.0005690799016498154,4.961674856145771,0.6432742309307691,11.157481966320134,0.9403732207658244
2.18,1.0950169960045564,0.0,2.347256170761336,0.0005197569675941651,4.929798578892926,0.6363752565592902,11.17673248978582,0.9415168559353991
2.2,1.0800448923782806,0.0,2.30079779081514,0.0004744292660179667,4.897738311276879,0.629495902896502,11.195380376068274,0.9425873679203574
2.22,1.0667060469828689,0.0,2.255338638434207,0.000433351007612271,4.865475469944333,0.6226415755235736,11.213327065775305,0.9435739021992274
2.24,1.0547520959412453,0.0,2.210718771157566,0.00039559259448687423,4.8330491973203795,0.6158104470077267,11.230674502396397,0.9444895841548859
2.2600000000000002,1.0442841076866103,0.0,2.1669917983600784,0.0003611451840612311,4.800455591549809,0.6090060644054823,11.247374608473113,0.9453295875466685
2.2800000000000002,1.035285985227164,0.0,2.1241394585860167,0.000329710714238163,4.767705545921693,0.6022301824331667,11.263429658715744,0.9460951250489252
2.3000000000000003,1.0276317806100224,0.0,2.082079917943589,0.00030083570914598765,4.734819796171414,0.5954819677793174,11.278891241829365,0.9467928971479133
2.32,1.0215288699581617,0.0,2.0409266221125635,0.0002746813484854187,4.701786921279468,0.5887677254783701,11.293663180120655,0.9474128659188076
2.34,1.0167416030360983,0.0,2.000534386433831,0.00025065118806408363,4.668637375948365,0.5820839835516509,11.307846471769762,0.947967209940408
2.36,1.0133662346154908,0.0,1.9609517125992348,0.00022873845728056482,4.635370407840061,0.5754345542441879,11.321394580206736,0.9484514766729407
2.38,1.011387741852466,0.0,1.92216192782705,0.00020875141125888854,4.60199605397333,0.5688208136293215,11.334310501239528,0.9488668090484896
2.4,1.0106866506694985,0.0,1.884090760477872,0.0001903993890088005,4.568530577942966,0.5622410777868626,11.3466453976038,0.9492194260634572
2.42,1.011460358708679,0.0,1.84684093853197,0.00017378439250374957,4.5349690709240695,0.5557023310634295,11.358305875302033,0.9495000590397208
2.44,1.0134850791662757,0.0,1.8102807983359548,0.00015852487831713536,4.5013338983064,0.5491997864819987,11.36939134248802,0.949719993821583
2.46,1.0168525725167668,0.0,1.774454221737413,0.00014461588629785828,4.467627125402103,0.54273743888221,11.379856943024203,0.9498751296843087
2.48,1.0215488165110556,0.0,1.7393460272672463,0.0001319344690714211,4.433857915738658,0.5363163418691408,11.389706268447704,0.949966543422535
2.5,1.0274603778966664,0.0,1.704888867600516,0.0001202948614837397,4.400038365875755,0.5299341303525206,11.398989722177802,0.9499999999999994
2.52,1.03477533874372,0.0,1.671175744120045,0.00010976150348508276,4.36616943608654,0.5235982816030786,11.4076170192106,0.9499669550930807
2.54,1.043280983848936,0.0,1.638087334822574,0.00010009097905914109,4.3322660323082784,0.5173029753646693,11.415685438386326,0.9498778530966512
2.56,1.0530648770423412,0.0,1.605663342670988,9.127976200354233e-05,4.298332718180633,0.5110523197958198,11.423151912541584,0.9497289243569195
2.58,1.0641139283088097,0.0,1.5738899701465356,8.324924861178027e-05,4.2643777853110505,0.5048470949455642,11.430020518525618,0.9495211829604294
2.6,1.0763203419079588,0.0,1.5427061875827566,7.588102256360334e-05,4.2304094848518785,0.49868439944679854,11.436340621208386,0.9492599658824946
2.62,1.089863502092287,0.0,1.5121961771509156,6.921572904111763e-05,4.196434019600755,0.4925720464288383,11.442025302535589,0.9489374105996008
2.64,1.104541027656083,0.0,1.4822518525886064,6.309845147296972e-05,4.162459479603524,0.48650342236590033,11.447169265808652,0.9485631686929704
2.66,1.1204365632304985,0.0,1.4529091365982003,5.7526737097072484e-05,4.128492622769901,0.4804826909910272,11.451731314283785,0.9481337819215373
2.68,1.1375378874716717,0.0,1.4241555060286895,5.2450464608922936e-05,4.094540884991731,0.4745104013204482,11.455715913085546,0.9476502049258512
2.7,1.1557424664618292,0.0,1.3959356810284018,4.779432693190895e-05,4.060609001011965,0.46858323919526407,11.459171157081196,0.9471173713926877
2.72,1.1752215623812219,0.0,1.3683258523138622,4.358392303137032e-05,4.026707813245004,0.4627092219674919,11.46201369414577,0.9465280602677343
2.74,1.195782440818455,0.0,1.3412281438147169,3.972087735491243e-05,3.992839239054686,0.4568811465286418,11.464335287802216,0.9458911764339772
2.7600000000000002,1.2175050858405017,0.0,1.3146750583785236,3.62035117690798e-05,3.9590119437178943,0.4511031844059008,11.466096669562537,0.9452035544374611
2.7800000000000002,1.240378085651701,0.0,1.2886552400680735,3.299994274572408e-05,3.9252325347810446,0.44537569048998954,11.467302607755542,0.9444660925754371
2.8000000000000003,1.2643038181404762,0.0,1.263118632915906,3.0062381112848028e-05,3.89150255969469,0.43969504266942,11.467999737898342,0.943683344667055
2.82,1.2894459600668664,0.0,1.2381341894217472,2.74069274582431e-05,3.8578369264571553,0.4340693528951409,11.468108421271964,0.9428486929108473
2.84,1.3156207834721274,0.0,1.2136132998383655,2.497123682621984e-05,3.8242320116522386,0.4284910005799214,11.467717189453484,0.9419703392094791
2.86,1.3429048529793437,0.0,1.1895853730591635,2.2754175858740655e-05,3.790698119386182,0.4229641258552501,11.466788739547997,0.9410453932523477
2.88,1.3712875113304162,0.0,1.1660401182753333,2.0735506478573298e-05,3.7572410645194485,0.4174889214614639,11.465328068710111,0.9400746999441827
2.9,1.4006757220743513,0.0,1.142932219774118,1.8884961414940776e-05,3.7238595307878244,0.41206154595835937,11.463380200786979,0.939062455440764
2.92,1.4312260768141434,0.0,1.1203240760828366,1.7212654335049245e-05,3.690571950234585,0.4066901152867863,11.460869313109416,0.9380026089878479
2.94,1.4627632572899432,0.0,1.098135479577833,1.5679147327930468e-05,3.65736977088491,0.4013667360682351,11.457880476347409,0.936902700945309
2.96,1.4953606334912817,0.0,1.076393039937918,1.4283682911585626e-05,3.624264686162579,0.3960954852368835,11.454378372809392,0.9357600994356309
2.98,1.5290082514997445,0.0,1.0550874358336515,1.3013440351862695e-05,3.591261759818342,0.39087642103012155,11.450368163644455,0.93457559877702
3.0,1.5636173565824176,0.0,1.0341776492625534,1.1849284247225847e-05,3.558357125581654,0.3857055572243461,11.445893141195166,0.9333530585088989
3.02,1.5993379215698833,0.0,1.0137201456040172,1.0797560020921138e-05,3.5255722328166894,0.38059093952977385,11.440881362601456,0.9320869606304241
3.04,1.6360024817030323,0.0,0.9936423309376837,9.83336249609299e-06,3.4928941873009727,0.3755245227070676,11.43541426394754,0.9307842232274457
3.06,1.673681421957605,0.0,0.9739682823166834,8.956189739749969e-06,3.460335841510584,0.3705102950284452,11.429458517095842,0.929442457032682
3.08,1.7123654440945537,0.0,0.9546895592539593,8.157934587748205e-06,3.4279015536355866,0.3655482040822049,11.423019390875595,0.9280624084458525
3.1,1.7519697918149149,0.0,0.93576903788627,7.426519331312158e-06,3.395585208011477,0.36063418120503155,11.416138354715343,0.9266476203363992
3.12,1.7926382540143984,0.0,0.9172578132576333,6.765920747696986e-06,3.363410800684571,0.3557761417458795,11.408747375738216,0.9251930749806032
3.14,1.8342107009807551,0.0,0.8990901876567196,6.1604357268537225e-06,3.3313616511239736,0.35096598898930054,11.400924129970978,0.9237051053966522
3.16,1.8767547281458197,0.0,0.8812879466606093,5.6097340553399425e-06,3.2994515597116063,0.3462076024997776,11.3926372701153,0.9221815499481607
3.18,1.920261648573915,0.0,0.8638434490931017,5.108697730437712e-06,3.2676842270181807,0.3415008397484309,11.383892123956905,0.9206231096529446
3.2,1.9646504403421332,0.0,0.8467230980713465,4.649715271627754e-06,3.2360515731851516,0.33684160142149483,11.374728271400182,0.9190330296101614
3.22,2.0100591138680115,0.0,0.8299731282292517,4.235276402816526e-06,3.2045797068161725,0.33223762445640576,11.365081590856448,0.9174067616246729
3.24,2.0563343911682406,0.0,0.8135340862492658,3.855494391152813e-06,3.173248683628044,0.32768084331582426,11.355025914717555,0.9157500888923317
3.2600000000000002,2.1035412604185906,0.0,0.7974256843864463,3.5101533183108947e-06,3.1420730594817314,0.323175013428853,11.344531856693049,0.9140610632300002
3.2800000000000002,2.1516716046615842,0.0,0.7816410061588778,3.1960271921756458e-06,3.111055926389219,0.318719919775637,11.333604761559794,0.9123403426849239
3.3000000000000003,2.2006478901899413,0.0,0.7661496481830111,2.9083259609005437e-06,3.0801875085156762,0.31431147507098944,11.322282274651679,0.9105908924904078
3.3200000000000003,2.250602727032595,0.0,0.7509934465039786,2.648606837658274e-06,3.0494956291739554,0.30995720011628736,11.310504162296466,0.9088086048735259
3.34,2.301389238331604,0.0,0.7361186007667299,2.4106534606010235e-06,3.018957567669652,0.30564912794150384,11.298340365940893,0.9069987465886673
3.36,2.3530699750128456,0.0,0.7215429472667687,2.1943253862963343e-06,2.988588461029527,0.3013908783334345,11.285763431082906,0.9051595694901446
3.38,2.405637351607087,0.0,0.707260226166105,1.9975920964723838e-06,2.9583908418729448,0.29718217886883497,11.27277868353574,0.9032916909466433
3.4,2.4590170931260933,0.0,0.693242925036447,1.8174430717160368e-06,2.9283534886624545,0.2930189891248023,11.259421807695887,0.9013978132837716
3.42,2.5133367618050966,0.0,0.6795288994721964,1.6548513888537962e-06,2.898505577092809,0.28890858483772053,11.245636413481341,0.8994742416051174
3.44,2.5684554617729582,0.0,0.6660694658931074,1.5059133455368282e-06,2.8688220613032995,0.28484315188587295,11.231488535340182,0.8975257578320449
3.46,2.6244334652678916,0.0,0.6528807631953099,1.3705380071826901e-06,2.839318502527197,0.28082616622103795,11.216952613482196,0.8955508011644281
3.48,2.6812636824547993,0.0,0.6399571262722649,1.247449006793961e-06,2.80999692246673,0.2768573108890936,11.202033924141451,0.8935499504707202
3.5,2.7388748830859235,0.0,0.6272736593941325,1.1347565613156712e-06,2.7808448857396195,0.27293262042446337,11.186766180520749,0.8915256612273998
3.52,2.7973899104447235,0.0,0.6148646162176361,1.033068205895131e-06,2.751892592464684,0.26905910403282146,11.171096774147962,0.8894746253518988
3.54,2.8566734578829,0.0,0.6026859441197272,9.399353819331158e-07,2.7231130866403146,0.2652291434981001,11.155087843218777,0.8874011698562404
3.56,2.9167836668489873,0.0,0.5907522461514995,8.552994464565027e-07,2.694522213232009,0.2614460655319952,11.138715679075268,0.8853039092817261
3.58,2.977713909739286,0.0,0.5790583957038052,7.78359073958471e-07,2.6661215301957792,0.2577095195918959,11.121985482493486,0.8831833860666269
3.6,3.039395801521035,0.0,0.5675818652699901,7.07929349912264e-07,2.637897601665646,0.2540156374930218,11.104928999051543,0.881041824041737
3.62,3.1019477732353757,0.0,0.5563536491660052,6.443892767461202e-07,2.6098813571514516,0.25037114674937255,11.087497325174825,0.8788762772847413
3.64,3.16523974212414,0.0,0.5453338857275937,5.862046945735731e-07,2.5820443097890196,0.246768658528793,11.06974873639306,0.8766906462207713
3.66,3.2293278568056847,0.0,0.5345357883324048,5.333379188356363e-07,2.5544024633447666,0.24321134722910873,11.051661326293427,0.8744837093817667
3.68,3.294205920785383,0.0,0.5239547178515409,4.852864417334583e-07,2.5269569574325783,0.23969883798226474,11.033240198511544,0.8722559747427182
3.7,3.3598082081831286,0.0,0.5135702899719806,4.413081016220046e-07,2.4996935507941043,0.23622737728022028,11.014515146364412,0.8700094488794335
3.72,3.426249023882766,0.0,0.5034105497286812,4.0163915199645764e-07,2.4726436385683837,0.23280340108353015,10.995440882313712,0.86774152471491
3.74,3.493403168307525,0.0,0.49343942802969,3.653193372098822e-07,2.445777547492517,0.22941977527635335,10.976071872136371,0.8654557028881666
3.7600000000000002,3.5613249259422792,0.0,0.4836688808350734,3.323245171256213e-07,2.419111329759872,0.22607952080538204,10.956387958523402,0.863150915191549
3.7800000000000002,3.630008502401088,0.0,0.47409471024933997,3.0233991014981867e-07,2.392645749942868,0.22278224628134663,10.936394129999599,0.8608276370054361
3.8000000000000003,3.699390657436634,0.0,0.46469847141228515,2.749011343920634e-07,2.366365938677061,0.2195243260770367,10.916118252976823,0.85848767126896
3.8200000000000003,3.7695818366397886,0.0,0.4555055406725019,2.501553526274348e-07,2.3403035224468804,0.21631189916571103,10.89551855722263,0.8561287277070624
3.84,3.840461405849123,0.0,0.4464832808722698,2.2750210175558255e-07,2.314427952519754,0.21313810458156926,10.874645767887825,0.8537539325275452
3.86,3.912081905479137,0.0,0.43764251022053324,2.069259616849771e-07,2.2887552326940668,0.2100058102786992,10.853481420298571,0.8513623606422762
3.88,3.9844379162270593,0.0,0.42897943015614476,1.8822994532827304e-07,2.263285793464854,0.20691461488579319,10.832030373176648,0.8489544566121334
3.9,4.057468521644552,0.0,0.42047735084045523,1.7112375498800546e-07,2.238004297487262,0.20386103030898875,10.810318599779855,0.8465318326239433
3.92,4.1312805569799345,0.0,0.41215923385393144,1.5569899533050117e-07,2.2129423959089527,0.2008508967748796,10.78830774059003,0.8440924943689245
3.94,4.205757657099401,0.0,0.4039955475518368,1.4158052610575458e-07,2.1880689434551317,0.19787763908634068,10.766044862717685,0.8416392176048589
3.96,4.28095073036247,0.0,0.3959960806684469,1.2875852245717715e-07,2.1633998112532398,0.19494397396575566,10.743513135141173,0.8391712107818777
3.98,4.356854707362465,0.0,0.388157396031734,1.1710982864552155e-07,2.13893513419989,0.19204949550400063,10.720717274976987,0.8366888893273747
4.0,4.433410844505316,0.0,0.38046439189472947,1.0645313231320803e-07,2.114659250710944,0.18919085979788292,10.697681403061617,0.8341936868629197
4.0200000000000005,4.510722598950172,0.0,0.3729378448407034,9.684541737817978e-08,2.0906036556027465,0.18637360959230698,10.674370457903605,0.8316838853572267
4.04,4.588677598125432,0.0,0.36555103331542077,8.805251374359816e-08,2.0667368556936547,0.18359146320219016,10.650827942185138,0.8291619327942954
4.0600000000000005,4.667325222849126,0.0,0.3583128145497177,8.006817599061841e-08,2.0430745167184026,0.1808469889294562,10.627038597751547,0.8266271621125932
4.08,4.746660730135175,0.0,0.35122007840550384,7.281547615530685e-08,2.0196165138891056,0.1781397808256111,10.603006990854382,0.8240799612072128
4.1,4.826627408446582,0.0,0.3442591601519751,6.618126578466674e-08,1.9963469896067083,0.17546664332290762,10.578755436374488,0.8215215966590691
4.12,4.907325553542757,0.0,0.3374488592908141,6.020097039192583e-08,1.973297125133973,0.17283282541420494,10.554252053611886,0.8189506081145663
4.14,4.988646527515934,0.0,0.3307649970085579,5.472853367597665e-08,1.9504352995484628,0.17023234260817438,10.529536883313268,0.8163691372206707
4.16,5.070638281162489,0.0,0.3242155876798575,4.975999392354736e-08,1.927776911058739,0.16766761843201625,10.504596178225171,0.8137766328586534
4.18,5.15329637603535,0.0,0.31779781710160665,4.524733926173798e-08,1.9053216085164004,0.1651382505812385,10.479434346706888,0.8111734569117143
4.2,5.236566001314419,0.0,0.3114993208408409,4.1120014767649216e-08,1.883053451942227,0.16264119387368117,10.454071948780742,0.8085607198154803
4.22,5.320544493540293,0.0,0.30533710945406056,3.7400030549211233e-08,1.8610031737073776,0.16018140926392666,10.428480164110145,0.8059372013280917
4.24,5.405126708875815,0.0,0.29928930493510547,3.399635772145477e-08,1.839139218730122,0.157753209777369,10.402695680992066,0.803304757019077
4.26,5.490359259095503,0.0,0.29336315901339044,3.090648804444616e-08,1.8174766652164063,0.155358878462429,10.37670620046931,0.8006629436457332
4.28,5.576237989894055,0.0,0.28755612527311325,2.8100480388679588e-08,1.796014966410146,0.1529980196413069,10.350515967936929,0.7980120985228712
4.3,5.6627098686423825,0.0,0.281857015858999,2.553437229594934e-08,1.7747381999571146,0.15066773883406542,10.324143843317843,0.795353186238593
4.32,5.749869461317782,0.0,0.2762812226195124,2.3221831058811023e-08,1.753676534044486,0.148372716243498,10.297563944200222,0.792685210078188
4.34,5.837614893690562,0.0,0.270808949429291,2.1106164168390514e-08,1.7327986483338536,0.14610755998185976,10.270809721252096,0.7900097586755488
4.36,5.9259915234343845,0.0,0.26544675795022127,1.9185786408708083e-08,1.7121192573188628,0.14387441740817697,10.243870261038301,0.7873264890515653
4.38,6.014995461370983,0.0,0.2601923440796334,1.7442039934672774e-08,1.69163764687032,0.14167290185335263,10.216749642626073,0.7846357153229575
4.4,6.104575338752214,0.0,0.2550355845855591,1.5847551294335886e-08,1.6713379996062565,0.1395002684341629,10.189465083408379,0.7819382659605677
4.42,6.194823127037847,0.0,0.2499904066482459,1.441080268543337e-08,1.651249822510699,0.13736092510975065,10.16199351547778,0.7792333521236695
4.44,6.285640012178445,0.0,0.2450388979200352,1.3096510273680838e-08,1.6313421761061302,0.13524977041754588,10.134365270576504,0.776522313591031
4.46,6.377070176999957,0.0,0.24018699566632373,1.1903673824796108e-08,1.6116293753862818,0.1331688211771904,10.106570758254323,0.7738049004658242
4.48,6.469109979724388,0.0,0.23543261504441926,1.0820674954585791e-08,1.592110564644083,0.13111770159693184,10.078613889375564,0.7710814049672873
4.5,6.561709608832745,0.0,0.23076659614022146,9.830480871869325e-09,1.5727701071257572,0.12909381413041154,10.050510298436631,0.7683525286404485
4.5200000000000005,6.654958605556657,0.0,0.2262015408487611,8.93835308667588e-09,1.5536367681721757,0.12710130392441019,10.022239608524814,0.7656176757492702
4.54,6.7487610206162705,0.0,0.22172124134244744,8.122346152917663e-09,1.5346801143558286,0.12513535349480268,9.99382915377251,0.7628779542904218
4.5600000000000005,6.843159935958311,0.0,0.21733106991192258,7.381829893444946e-09,1.5159140325086355,0.12319785452047007,9.96527060476471,0.7601332006770586
4.58,6.93815194067803,0.0,0.21302914011316074,6.709574333424397e-09,1.4973375487999414,0.12128844351841606,9.936567703580657,0.7573836864652178
4.6000000000000005,7.0336886809730075,0.0,0.20880716368181385,6.0949877829186e-09,1.4789352720169224,0.11940466709466835,9.907734562865066,0.7546299949540307
4.62,7.129857421174572,0.0,0.20467654334814214,5.541332350062825e-09,1.4607351603893464,0.1175504176853399,9.878753373872295,0.7518717095814809
4.64,7.2265648944290195,0.0,0.20062261360132536,5.034967060309262e-09,1.4427073926000529,0.11572115393492725,9.84964859594733,0.7491097226788821
4.66,7.323853150844496,0.0,0.1966502355244706,4.575495435762115e-09,1.4248654050366825,0.11391864793483565,9.820413099648526,0.746343950585057
4.68,7.421718994980375,0.0,0.1927577021949256,4.158421238294853e-09,1.4072081269705996,0.11214254957129778,9.791050458807236,0.7435746453639951
4.7,7.520115437893741,0.0,0.1889375140512904,3.777162112238274e-09,1.3897204678192416,0.1103905456900653,9.761573326103981,0.7408022802633039
4.72,7.619127610122741,0.0,0.1851999887787377,3.4337395934217767e-09,1.3724295266906739,0.10866628657567726,9.731966339478776,0.7380266047598846
4.74,7.718664757079037,0.0,0.18153185641272712,3.119679621705143e-09,1.3553061830379074,0.10696549807376342,9.702251206856621,0.7352483107289055
4.76,7.818767961477713,0.0,0.17793751547969464,2.834733074306698e-09,1.3383634062054859,0.10528983831787232,9.672421938851901,0.7324673884185064
4.78,7.91943422897472,0.0,0.17441542149676192,2.576105497773586e-09,1.321600047685362,0.10363897131063622,9.642481942550818,0.7296840715117079
4.8,8.020617848834585,0.0,0.17095878855071708,2.339708556028032e-09,1.3050013636747295,0.10201071966411511,9.612442472905407,0.7268987309381534
4.82,8.122401951378903,0.0,0.16757695254242552,2.126794433472634e-09,1.2885935541874889,0.10040850234923325,9.58229049497574,0.7241112698331551
4.84,8.224698135482516,0.0,0.16425790624817282,1.9321018096265742e-09,1.2723482723523947,0.098828302683793,9.552045088346702,0.7213221939638014
4.86,8.327546576627881,0.0,0.1610056296591704,1.7554743393462682e-09,1.2562780089102452,0.09727167048462095,9.521701345133993,0.7185315618201217
4.88,8.430944468170507,0.0,0.15781872527582863,1.5951762528085432e-09,1.2403815547124373,0.09573828435464443,9.491262508010982,0.7157395897580854
4.9,8.534847296715608,0.0,0.15469105291979343,1.4486696609817894e-09,1.224644550787742,0.09422609778021936,9.460738496356852,0.7129465536856582
4.92,8.63933631705758,0.0,0.15163106014278468,1.3167298588583773e-09,1.209092268798848,0.09273830938678361,9.430118485188085,0.7101524987316692
4.94,8.74432533332311,0.0,0.1486278822930609,1.1960919745827235e-09,1.1936971942587866,0.09127114966726531,9.399419047823349,0.7073577580861945
4.96,8.849853669926206,0.0,0.14568512065923767,1.0866579990584365e-09,1.1784713321860267,0.08982606572124759,9.368636300871898,0.7045624531445427
4.98,8.955918695429471,0.0,0.1428015107391801,9.873503590281557e-10,1.1634134280805177,0.08840275101591338,9.337773325636231,0.7017667839351569
5.0,9.062477018306112,0.0,0.13997149663814745,8.965944542662845e-10,1.1485095385537019,0.08699928472148732,9.30683876762857,0.6989709382257401
5.0200000000000005,9.169608134225081,0.0,0.1372027221032666,8.148701122409382e-10,1.133783987148655,0.08561865609329446,9.275823897473042,0.6961750921522731
5.04,9.277227914228753,0.0,0.13448535632028716,7.401523748295428e-10,1.1192101377379933,0.08425733213048343,9.24474290267259,0.6933794190839027
5.0600000000000005,9.385374884100104,0.0,0.1318226579177005,6.723798671523314e-10,1.1047995063931402,0.08291666273005716,9.213592869023998,0.6905840982981866
5.08,9.494046575959214,0.0,0.1292134827358222,6.10883980804545e-10,1.090550806832237,0.08159635630495778,9.182376720105154,0.6877893144438249
5.1000000000000005,9.603200649704355,0.0,0.1266528035595588,5.546882663576344e-10,1.0764505354491842,0.08029461232153318,9.151101888499696,0.6849951736361155
5.12,9.712914950551777,0.0,0.12414753683146426,5.040895688646362e-10,1.0625220562551425,0.07901422154691046,9.119761629254443,0.6822019726750802
5.14,9.82310728733201,0.0,0.12168878718670337,4.5783256918732786e-10,1.0487396460926692,0.07775187660971651,9.0883678623553,0.6794097371300033
5.16,9.93381543615853,0.0,0.11927950320669048,4.1587887136470087e-10,1.0351143322532657,0.07650883559965747,9.05691858931158,0.6766186994348593
5.18,10.04503708184493,0.0,0.11691864962344846,3.778138294508198e-10,1.021644808652055,0.07528482180681625,9.025416580134738,0.6738290297571651
5.2,10.156730869961635,0.0,0.11460167758848416,3.430322134646118e-10,1.0083180298146845,0.07407814949315981,8.993868114378722,0.6710407586743992
5.22,10.268973096736916,0.0,0.11233484546084965,3.117175959969444e-10,0.9951563961230772,0.07289142164446784,8.962268323784961,0.6682542939172122
5.24,10.381683388248995,0.0,0.1101101042989408,2.8309213842023074e-10,0.9821351219076037,0.07172154557044046,8.930626976519296,0.6654695245791062
5.26,10.494898816661552,0.0,0.10793012214711832,2.5713184263582524e-10,0.9692647487808264,0.07056969280217086,8.898942938266737,0.6626867318062546
5.28,10.60861720935,0.0,0.10579396226808796,2.335796849717615e-10,0.9565439613683346,0.06943560131597637,8.867218830061898,0.6599060721367286
5.3,10.72279813617756,0.0,0.10369750865436578,2.1206070001874847e-10,0.9439601854782657,0.06831769462643167,8.835459837056822,0.6571275063708013
5.32,10.837516439126597,0.0,0.10164642421637961,1.9268836939384808e-10,0.9315348601278857,0.06721839840452885,8.803662863661206,0.6543515440141243
5.34,10.95269344899055,0.0,0.09963342588057639,1.749809332482469e-10,0.9192441527384748,0.06613482373311201,8.771835638934743,0.6515779483476921
5.36,11.068365576679392,0.0,0.09766092785660803,1.5892340550140732e-10,0.9070981248623382,0.0650680606657871,8.739977843227765,0.6488070450524499
5.38,11.184530782681104,0.0,0.0957280825628977,1.4435654039757322e-10,0.8950954610050443,0.06401786157580844,8.708091953549232,0.6460389778442345
5.4,11.301149503850983,0.0,0.09383116563925675,1.3104813356982428e-10,0.8832240668130443,0.06298275370274106,8.676182117809685,0.6432736431711056
5.42,11.418295216397379,0.0,0.09197530122302058,1.190683125961442e-10,0.8715044276964051,0.06196499557783294,8.644246912965873,0.6405116437055365
5.44,11.535890850764776,0.0,0.0901538992183635,1.0811882407831898e-10,0.8599136719408265,0.06096189128106121,8.612292138380871,0.637752626952885
5.46,11.653972196485133,0.0,0.08836914416214148,9.819031738884411e-11,0.8484613887980298,0.05997445428647283,8.58031824165874,0.6349969592041491
5.48,11.772537338346021,0.0,0.08662026914578173,8.918417138593379e-11,0.8371462705953739,0.059002450997024024,8.548327561035382,0.6322447721177915
5.5,11.89154752669764,0.0,0.08490390418231306,8.095664999910764e-11,0.8259567073349604,0.058044506912316024,8.516323262707596,0.6294959028965018
5.5200000000000005,12.011074954598044,0.0,0.08322468591937277,7.355107472677312e-11,0.8149122432806765,0.05710272326807622,8.484305500131093,0.6267510392899779
5.54,12.13104405404361,0.0,0.0815766512839371,6.67828754521318e-11,0.8039909685222927,0.056174586570998254,8.452278248808238,0.6240097224711448
5.5600000000000005,12.251490030433304,0.0,0.07996177700336303,6.064622236157609e-11,0.7932020095718909,0.055261038419151795,8.420242678342941,0.6212723556556428
5.58,12.37241108463428,0.0,0.0783793691667395,5.5080065202368074e-11,0.7825440734034056,0.05436185881747728,8.388200993700707,0.6185390591691563
5.6000000000000005,12.493769230541929,0.0,0.07682637843284175,4.999546651993954e-11,0.7720060353641343,0.053475766161450625,8.356155433121229,0.6158096157742993
5.62,12.615635455232642,0.0,0.07530700036411705,4.541917945410974e-11,0.7616065150222883,0.05260471387550308,8.324107634722589,0.6130847906995536
5.64,12.737935600651715,0.0,0.07381583923074873,4.1237030428930735e-11,0.751324559287388,0.051746360586677774,8.292059852184323,0.6103640276660697
5.66,12.860704322856098,0.0,0.07235468373409136,3.7445387426637494e-11,0.7411688429889614,0.05090158051893768,8.260013934062128,0.6076477633552979
5.68,12.983939931125413,0.0,0.07092290601611427,3.400647343761885e-11,0.7311380935599172,0.05007016680584282,8.227971957760357,0.6049361074464518
5.7,13.10760515625898,0.0,0.06951774686293748,3.086527942117595e-11,0.7212216696213941,0.04925092550568281,8.195935285432014,0.6022287927816179
5.72,13.231769851431824,0.0,0.06814300274186022,2.8038321487771205e-11,0.7114372858423526,0.0484456713351856,8.163906952346103,0.5995266549346958
5.74,13.356361182994117,0.0,0.06679379126474078,2.5454999640146197e-11,0.701764935871982,0.047652225044896836,8.131887588413376,0.5968290485227703
5.76,13.481413290162509,0.0,0.06547173100862368,2.311305268661139e-11,0.6922128551374764,0.046871397780626746,8.099879680338312,0.5941364404487448
5.78,13.606924583477454,0.0,0.06417625388463996,2.0989113930904436e-11,0.6827797964291685,0.04610299529810514,8.067885183843854,0.5914489303952732
5.8,13.732858467086688,0.0,0.06290486319149463,1.9049172294620287e-11,0.6734555969348885,0.045345906240100355,8.035904634885323,0.5887662055327338
5.82,13.859283727597642,0.0,0.06166099429715825,1.7303420902382065e-11,0.6642570889890295,0.04460181532515365,8.003942382790143,0.5860891650873624
5.84,13.986128775872645,0.0,0.060440229291245214,1.5708219739680746e-11,0.655165198555505,0.0438686957744104,7.971997527617126,0.5834170824150812
5.86,14.113427264654327,0.0,0.05924403282554252,1.4262161987006933e-11,0.6461877349193008,0.04314729974398799,7.940073155694266,0.5807504515988611
5.88,14.241177699072685,0.0,0.05807189089480152,1.2950799794147485e-11,0.6373234803047907,0.042437445082835035,7.908171107083831,0.5780893629401099
5.9,14.369344115946728,0.0,0.056921544322824064,1.1753112332608686e-11,0.6285627435091363,0.041738098112530896,7.87629113937277,0.5754334619298717
5.92,14.497994298222045,0.0,0.0557961017601181,1.0675388550107869e-11,0.6199214993486893,0.04105082186143256,7.844438837351591,0.5727837051703629
5.94,14.627057826652008,0.0,0.05469156555871362,9.690662720602847e-12,0.6113815880104337,0.040373732737395154,7.8126118608806765,0.5701392921211889
5.96,14.75656789587903,0.0,0.05360926110367737,8.798060131698876e-12,0.6029504066614396,0.03970752778839725,7.780813859691833,0.5675007411960499
5.98,14.88652309939948,0.0,0.052548723329115664,7.988650782316133e-12,0.594626770300718,0.03905203641402223,7.7490465643249795,0.564868133897536
6.0,15.016888068711111,0.0,0.05150790797363511,7.24944709502422e-12,0.5864014504755821,0.03840629789478713,7.7173089997044135,0.5622410777868625


==> sweep_001/expectation_sweep.csv <==
theta,Eq_v,Eq_vals_plus_eps,Eq_vals_minus_eps
0.4,8.121373258788584,8.121395055473378,8.121351462103789
0.4186440677966102,7.897421831679014,7.897443027307989,7.897400636050039
0.4372881355932204,7.6863569451690905,7.686377574328004,7.686336316010176
0.45593220338983054,7.487819697663436,7.487839793974805,7.487799601352067
0.4745762711864407,7.3014685679196,7.301488164089341,7.301448971749858
0.49322033898305084,7.126978429474321,7.126997557335757,7.126959301612884
0.511864406779661,6.964039626084101,6.964058316639477,6.9640209355287235
0.5305084745762711,6.8123571044778215,6.8123753879375,6.812338821018142
0.5491525423728814,6.6716496005914045,6.671667506410873,6.671631694771936
0.5677966101694916,6.541648875390117,6.541666432304943,6.54163131847529
0.5864406779661018,6.422098996350705,6.422116232409569,6.4220817602918405
0.6050847457627119,6.312755660659779,6.312772603255684,6.312738718063873
0.6237288135593221,6.213385556186113,6.213402232085885,6.21336888028634
0.6423728813559322,6.12376575631065,6.123782191682809,6.123749320938491
0.6610169491525424,6.043683144761054,6.043699365202143,6.0436669243199646
0.6796610169491526,5.972933866710084,5.972949897269529,5.97291783615064
0.6983050847457628,5.911322802569055,5.911338667772604,5.911306937365505
0.7169491525423729,5.8586630611455055,5.858678785017318,5.858647337273692
0.7355932203389831,5.814775489138318,5.81479109522173,5.814759883054907
0.7542372881355932,5.779488194309708,5.779503705686716,5.779472682932698
0.7728813559322034,5.75263608009137,5.752651519400878,5.752620640781861
0.7915254237288136,5.734060389838605,5.734075779293434,5.734045000383777
0.8101694915254238,5.723608259424612,5.723623620827314,5.723592898021909
0.8288135593220339,5.7211322773498035,5.721147632107299,5.721116922592308
0.8474576271186441,5.726490052010998,5.7265054211480475,5.726474682873948
0.8661016949152542,5.73954378621583,5.739559190387364,5.739528382044295
0.8847457627118644,5.760159859425485,5.760175318927816,5.760144399923154
0.9033898305084747,5.788208418552514,5.788223953333444,5.788192883771583
0.9220338983050848,5.823562978422305,5.823578608090167,5.823547348754442
0.940677966101695,5.866100033222069,5.866115777053724,5.866084289390413
0.9593220338983052,5.915698680408656,5.915714557356479,5.915682803460833
0.9779661016949153,5.972240258626984,5.972256287324877,5.9722242299290915
0.9966101694915255,6.035608001208504,6.035624199976983,6.035591802440025
1.0152542372881357,6.105686706778832,6.105703093629228,6.105670319928436
1.0338983050847457,6.182362428412799,6.182379021050625,6.182345835774972
1.0525423728813559,6.265522182641226,6.265538998468764,6.265505366813688
1.071186440677966,6.35505367944492,6.3550707355630776,6.355036623326761
1.0898305084745763,6.45084507417628,6.450862387385791,6.450827760966769
1.1084745762711865,6.5527847421352545,6.552802328937265,6.552767155333243
1.1271186440677967,6.660761076302018,6.660778952898136,6.660743199705899
1.145762711864407,6.77466230850053,6.774680490792394,6.774644126208665
1.1644067796610171,6.894376354041148,6.8943948576295755,6.89435785045272
1.1830508474576273,7.019790679671947,7.01980951985573,7.019771839488162
1.2016949152542373,7.15079219446193,7.150811386236342,7.150773002687518
1.2203389830508475,7.2872671630480195,7.28728672110308,7.287247604992958
1.2389830508474577,7.429101140504445,7.429121079223022,7.429081201785866
1.2576271186440677,7.576178927939873,7.576199261395654,7.576158594484091
1.276271186440678,7.728384547795029,7.728405289750434,7.728363805839623
1.2949152542372881,7.885601237702644,7.885622401606717,7.885580073798569
1.3135593220338984,8.047711461681903,8.04773306066824,8.047689862695565
1.3322033898305086,8.214596937370946,8.214618984255685,8.214574890486206
1.3508474576271188,8.386138677952193,8.38616118523213,8.386116170672254
1.369491525423729,8.56221704739549,8.562240027246334,8.562194067544647
1.3881355932203392,8.742711827631682,8.74273529190649,8.742688363356875
1.4067796610169494,8.92750229627277,8.927526256500599,8.927478336044942
1.4254237288135596,9.116467313512597,9.116491780897379,9.116442846127816
1.4440677966101694,9.30948541687244,9.309510402292117,9.30946043145276
1.4627118644067796,9.506434922497155,9.50646043650309,9.50640940849122
1.4813559322033898,9.707194031758064,9.707220084574725,9.707167978941401
1.5,9.911640941976996,9.91166754350195,9.91161434045204

